SPARSEBLEED: Bypassing Attribute-Inference Defenses via Sparsity Optimizations

When a model trained on sensitive records is exposed through a prediction API, an attribute-inference attack (AIA) plugs each possible value of a missing field into a partially known record to infer which value belonged to the training record. Current defenses mask confidence scores and hide internal activations. We show that sparsity optimizations, software and hardware routines (sparse kernels) that skip arithmetic and memory fetches on zero activations or weights, reopen attribute inference through the execution footprint. We introduce SparseBleed, the first hardware and execution-based AIA on training data. Training makes neuron firing selective to sensitive attributes, so each candidate value activates a different set of neurons and sparse kernels skip the rest; the candidate value therefore sets how many multiply-accumulate operations execute and which weight columns are read, shifting response time and shared-hardware contention even when only a class label is returned. SparseBleed calibrates each candidate's footprint against reference measurements for that value. Across 11 CPU and GPU sparse libraries (e.g., Intel oneDNN-AMX, NVIDIA cuSPARSE), MLPs, and FT-Transformers up to 1.5B parameters, execution time on TACO varies by up to ~25,000 timer ticks across prediction-confidence levels. The strongest SparseBleed variant gains +16.4 points in mean accuracy over label-only LOMIA and +8.9 over confidence-based CSMIA, up to +32 points over random guessing in a single query on CPU and +15 on GPU, reaches 60.5% mean AUC with 50 calibration records, and widens its margin over output-only attacks from +6.0 to +12.9 points as FT-Transformers scale from 288M to 1.5B. Response-time padding leaves co-resident channels open; thus, privacy requires equalizing executed work and memory access (4.8-13.7% overhead in our patches).

==> Diagrams/1410_1000_10M_1_1024_ksdensity.csv <==
type,x,pdf
0,975646339.312008,1.01205068824801e-10
0,975696151.16429,1.70115166299837e-10
0,975745963.016573,2.79066899198732e-10
0,975795774.868856,4.47065956652124e-10
0,975845586.721138,6.99915231786138e-10
0,975895398.573421,1.07172312195793e-09
0,975945210.425704,1.60647806866698e-09
0,975995022.277987,2.35965588120488e-09
0,976044834.130269,3.39983632747764e-09
0,976094645.982552,4.81029888216981e-09
0,976144457.834834,6.69052214778639e-09
0,976194269.687117,9.15740986770408e-09
0,976244081.5394,1.23459095903386e-08
0,976293893.391683,1.6408509719821e-08
0,976343705.243965,2.15129631847062e-08
0,976393517.096248,2.78375797168642e-08
0,976443328.948531,3.55636338182803e-08
0,976493140.800813,4.4864881440228e-08
0,976542952.653096,5.58948067559821e-08
0,976592764.505378,6.87728734692933e-08
0,976642576.357661,8.35715080831614e-08
0,976692388.209944,1.00305580810242e-07
0,976742200.062227,1.18925669735391e-07
0,976792011.914509,1.39315485536106e-07
0,976841823.766792,1.61292798041703e-07
0,976891635.619075,1.84612473547475e-07
0,976941447.471357,2.08970198518051e-07
0,976991259.32364,2.34006292431733e-07
0,977041071.175923,2.59310486236689e-07
0,977090883.028205,2.84430074969316e-07
0,977140694.880488,3.08884660120527e-07
0,977190506.732771,3.32190116785037e-07
0,977240318.585053,3.53892245438898e-07
0,977290130.437336,3.7360724662912e-07
0,977339942.289619,3.91062737335512e-07
0,977389754.141901,4.06130826058774e-07
0,977439565.994184,4.18844856213945e-07
0,977489377.846467,4.29394170936379e-07
0,977539189.698749,4.38096046604532e-07
0,977589001.551032,4.45349367842333e-07
0,977638813.403315,4.51578925677063e-07
0,977688625.255597,4.57180997023326e-07
0,977738437.10788,4.62479581267372e-07
0,977788248.960163,4.67698903074418e-07
0,977838060.812445,4.72952980709839e-07
0,977887872.664728,4.78248926522185e-07
0,977937684.517011,4.8349850210299e-07
0,977987496.369293,4.88532704814143e-07
0,978037308.221576,4.9311623393858e-07
0,978087120.073859,4.96961339311206e-07
0,978136931.926141,4.99742499449575e-07
0,978186743.778424,5.01113828730323e-07
0,978236555.630707,5.00730096263417e-07
0,978286367.482989,4.98270474160388e-07
0,978336179.335272,4.93462616919529e-07
0,978385991.187555,4.86104160488337e-07
0,978435803.039837,4.76079373466851e-07
0,978485614.89212,4.63370020753244e-07
0,978535426.744403,4.48060708577307e-07
0,978585238.596685,4.30339393905503e-07
0,978635050.448968,4.10493191149455e-07
0,978684862.301251,3.88898536223416e-07
0,978734674.153533,3.66004002487995e-07
0,978784486.005816,3.42304386684859e-07
0,978834297.858099,3.18306393437209e-07
0,978884109.710381,2.94488941889228e-07
0,978933921.562664,2.71263809567919e-07
0,978983733.414947,2.48943843335614e-07
0,979033545.267229,2.27725455380565e-07
0,979083357.119512,2.07689446967585e-07
0,979133168.971795,1.88820041556201e-07
0,979182980.824077,1.71037622135229e-07
0,979232792.67636,1.5423743524147e-07
0,979282604.528643,1.38325443117732e-07
0,979332416.380925,1.23243845994598e-07
0,979382228.233208,1.08982040143081e-07
0,979432040.085491,9.55728412610795e-08
0,979481851.937773,8.30774435158784e-08
0,979531663.790056,7.15648185728997e-08
0,979581475.642339,6.10916479014573e-08
0,979631287.494622,5.16875997049702e-08
0,979681099.346904,4.33484510265216e-08
0,979730911.199187,3.60370506868009e-08
0,979780723.051469,2.96901556846985e-08
0,979830534.903752,2.42281825131093e-08
0,979880346.756035,1.95649500191795e-08
0,979930158.608317,1.56152950160475e-08
0,979979970.4606,1.22995961145336e-08
0,980029782.312883,9.54532877192892e-09
0,980079594.165166,7.28650750947053e-09
0,980129406.017448,5.46214389787051e-09
0,980179217.869731,4.01472013051527e-09
0,980229029.722013,2.88930705839765e-09
0,980278841.574296,2.03352466764591e-09
0,980328653.426579,1.39819542209376e-09
0,980378465.278862,9.38350003287097e-10
0,980428277.131144,6.14214548438553e-10
0,980478088.983427,3.91894515059479e-10
0,980527900.83571,2.43610196716685e-10
0,980577712.687992,1.4747633819951e-10
255,976610093.129508,9.33553079131908e-11
255,976658763.844064,1.58524214557445e-10
255,976707434.558619,2.62321436939075e-10
255,976756105.273174,4.23272746327659e-10
255,976804775.98773,6.66437547025503e-10
255,976853446.702285,1.02470016033361e-09
255,976902117.41684,1.54000667488833e-09
255,976950788.131396,2.26451043248464e-09
255,976999458.845951,3.26165210006078e-09
255,977048129.560507,4.60728336083291e-09
255,977096800.275062,6.39102218652828e-09
255,977145470.989617,8.71806491722497e-09
255,977194141.704173,1.1711631798572e-08
255,977242812.418728,1.55160492872349e-08
255,977291483.133284,2.03001565583952e-08
255,977340153.847839,2.62602852365048e-08
255,977388824.562394,3.36215707151997e-08
255,977437495.27695,4.26359334642973e-08
255,977486165.991505,5.35748811829249e-08
255,977534836.706061,6.67154944469341e-08
255,977583507.420616,8.2318690121697e-08
255,977632178.135171,1.00600123384537e-07
255,977680848.849727,1.2169575333032e-07
255,977729519.564282,1.45625857481096e-07
255,977778190.278838,1.72262714934528e-07
255,977826860.993393,2.01307843456235e-07
255,977875531.707948,2.32284243965652e-07
255,977924202.422504,2.64547488223957e-07
255,977972873.137059,2.97316898908917e-07
255,978021543.851614,3.29725004831858e-07
255,978070214.56617,3.60880538334492e-07
255,978118885.280725,3.89938062011231e-07
255,978167555.995281,4.16166237073504e-07
255,978216226.709836,4.39006845409175e-07
255,978264897.424391,4.58117758362725e-07
255,978313568.138947,4.73394786922779e-07
255,978362238.853502,4.84969465827646e-07
255,978410909.568058,4.93182173905435e-07
255,978459580.282613,4.98532559040001e-07
255,978508250.997168,5.01612007998561e-07
255,978556921.711724,5.03025708355077e-07
255,978605592.426279,5.03314255582775e-07
255,978654263.140835,5.02886097979321e-07
255,978702933.85539,5.0197168856368e-07
255,978751604.569945,5.0060759140872e-07
255,978800275.284501,4.98654065626087e-07
255,978848945.999056,4.95843566839001e-07
255,978897616.713611,4.91851445811934e-07
255,978946287.428167,4.86375386053441e-07
255,978994958.142722,4.79208085990618e-07
255,979043628.857278,4.70289012604012e-07
255,979092299.571833,4.59725533626898e-07
255,979140970.286389,4.47780344526738e-07
255,979189641.000944,4.34829255810669e-07
255,979238311.715499,4.21299385368534e-07
255,979286982.430055,4.07601243344885e-07
255,979335653.14461,3.94068436045236e-07
255,979384323.859165,3.80915925551737e-07
255,979432994.573721,3.68222880422066e-07
255,979481665.288276,3.55940499594162e-07
255,979530336.002832,3.43920187817873e-07
255,979579006.717387,3.31954173888678e-07
255,979627677.431942,3.1981958244386e-07
255,979676348.146498,3.07317956791976e-07
255,979725018.861053,2.94304651074128e-07
255,979773689.575609,2.80705497078109e-07
255,979822360.290164,2.66520888231134e-07
255,979871031.004719,2.51819366938236e-07
255,979919701.719275,2.36723773346715e-07
255,979968372.43383,2.21393157808843e-07
255,980017043.148386,2.06003300809503e-07
255,980065713.862941,1.90728158197844e-07
255,980114384.577496,1.75724069893223e-07
255,980163055.292052,1.61118179340917e-07
255,980211726.006607,1.47002117769709e-07
255,980260396.721162,1.3343148124195e-07
255,980309067.435718,1.20430901261856e-07
255,980357738.150273,1.08003637860252e-07
255,980406408.864829,9.61437874706359e-08
255,980455079.579384,8.48486374472945e-08
255,980503750.293939,7.41286217785722e-08
255,980552421.008495,6.40128239584984e-08
255,980601091.72305,5.45489521647177e-08
255,980649762.437606,4.57979467332411e-08
255,980698433.152161,3.78245567302602e-08
255,980747103.866716,3.06860438165576e-08
255,980795774.581272,2.44214471026625e-08
255,980844445.295827,1.90435408771053e-08
255,980893116.010383,1.45348638170353e-08
255,980941786.724938,1.08482259060827e-08
255,980990457.439493,7.91116844373364e-09
255,981039128.154049,5.6331754138777e-09
255,981087798.868604,3.91412391917422e-09
255,981136469.58316,2.65251790629985e-09
255,981185140.297715,1.75238338048951e-09
255,981233811.01227,1.12817831802723e-09
255,981282481.726826,7.0754993724969e-10
255,981331152.441381,4.32154155040357e-10
255,981379823.155936,2.56986132631822e-10
255,981428493.870492,1.48754576127039e-10


==> Diagrams/Data/1000-0.txt <==
37594
37354
37550
37494
37142
37184
38928
37352
37342
37312
37308
37176
37242
37204
37274
39318
37232
37262
37214
37236
37078
37568
37252
37410
38442
37558
37266
37194
37516
37180
37576
37258
37146
42758
37352
37172
37534
37196
37250
37364
37270
37254
41220
37316
37246
37258
37206
37344
37638
37226
37176
37698
37220
37470
37210
37516
37406
37200
40580
40920
40726
40642
40622
40750
40590
40630
41928
40594
40586
40646
41156
44704
40860
40622
40640
40584
40628
40800
40640
40752
40606
40718
41170
40568
40764
43828
37190
37344
37358
37254
37420
37226
37290
37318
37288
37186
37848
37186
37402
37194
37288
37268
37350
38426
37204
37260
37236
37226
37326
40954
37564
37464
37244
37224
37252
37534
37374
37204
37192
37520
37682
37338
37248
37092
37200
37198
37248
37462
37208
37446
37548
37192
37250
37258
37918
37224
37276
37182
38638
37460
37416
37200
37436
37430
37366
37454
37314
37208
37322
37370
37248
37348
37202
37346
37252
37198
37208
37222
37260
37324
37518
37184
37192
37342
37280
37368
37544
37448
37566
37224
37230
37364
37402
37194
37248
37262
38850
37270
37304
37264
37194
37280
37248
37362
37186
37264
40712
37686
37562
37198
37184
37396
37280
37872
37510
37288
37210
37364
37220
39022
38174
37336
37604
42064
37352
37230
37182
37100
37198
37228
37212
37220
38332
37204
37266
38008
37256
37356
37180
37498
37258
37150
37330
37218
37238
37498
37508
37246
37208
37546
39100
37260
37210
37180
37578
37718
37182
37834
37284
37300
37334
37410
37188
37226
37306
37248
37230
37290
37240
37204
37562
37378
37278
37188
37316
37242
37192
37212
37236
37222
41300
37194
37234
37498
37514
37216
37224
38870
37262
37306
37574
37204
37160
37190
37496
37330
37560
37230
37394
37326
37316
37198
37186
37088
37326
37264
37188
37260
37278
37074
37172
37320
41740
39750
37254
37240
40616
40708
40588
40778
40632
40618
40612
40974
40646
40716
41774
40740
40622
40806
40688
40706
41488
40776
40694
40632
40768
40616
40908
40640
40578
40630
40948
40582
40950
44072
40640
40896
40654
40616
40572
40698
40760
40794
40660
40706
40632
40730
40762
40614
40770
40622
26258
40648
40620
40648
40624
40588
37180
37210
37192
37224
38330
37248
37362
37246
37492
37240
37260
37284
37268
37628
37358
43108
37248
37282
37476
37474
37178
37238
37376
37232
37180
40032
37340
37170
37318
37604
40616
40950
40806
40648
40592
40586
40654
40794
40644
40908
41934
40582
40984
40744
40564
40584
40956
40698
40646
40590
40648
40656
42056
45004
40762
43596
40754
40714
40694
40626
40720
40618
40642
40504
40584
40632
40998
40752
40602
40892
39764
40596
40576
45332
40588
45238
43264
40762
40652
40722
40584
40586
40670
40708
40622
40602
40620
40928
40916
40592
40820
40648
40698
40570
40578
40638
40898
41284
40744
40740
40604
40602
40852
40714
40706
40924
40916
41074
40582
40586
40644
40594
40578
40582
40888
40750
40968
41118
40852
40586
40578
40648
40616
41526
40612
41240
40652
40640
40646
40698
44136
40784
40570
40608
59210
40642
40602
40642
40590
42006
40824
40758
40574
40934
41110
40758
37196
37260
37194
37264
37538
37220
37240
37190
37236
37462
37204
37250
37318
40632
40624
40568
40584
40630
40590
40612
41064
40594
40618
42748
41150
40638
40628
40750
40654
40752
40574
41142
40636
40710
40590
40690
40756
40612
40720
40582
40586
39100
37182
37358
37246
37258
37184
37268
37360
37414
37376
37186
37218
37444
38990
37234
37202
37244
37286
37254
37280
37360
37240
37280
37228
37326
37352
37252
44798
37604
37340
37544
37360
37228
37238
37232
37224
37366
37346
37250
37220
37176
37290
37182
37254
37212
37258
37242
37194
37244
37244
37364
38338
37252
37250
37250
37198
37182
40982
37422
37176
37242
37190
37262
37516
37338
37356
37296
37550
37254
37358
37360
37552
37180
37252
37446
37556
37256
37182
37192
37362
37346
37210
37154
37268
37250
37194
37182
37246
37206
37234
40644
40640
40640
40576
40632
40628
40744
41790
40632
40636
40648
40698
40636
40976
43058
40728
40964
40614
40776
41242
40572
40604
40766
40582
40614
40722
40814
40598
40768
45550
40582
44476
40580
40586
40738
40702
42338
40646
40612
40584
40340
41000
40604
40696
40896
40624
40586
58412
40702
40922
42758
40702
40612
40714
40650
40656
40806
40644
37670
37216
37224
37276
37222
37226
40070
37294
37282
37304
37292
37236
37932
37414
37298
37300
37272
37216
37522
37488
37228
37292
37428
37266
37330
37284
37376
37236
37238
37366
37286
37594
37274
37272
37252
38716
37382
37290
37286
37524
37214
37460
37392
37586
37516
45594
37346
37318
37364
37232
37276
37264
37260
37252
37312
38842
37294
37402
37282
37274
37312
37500
37288
37322
37294
37380
41374
37282
37226
37216
37324
37492
37288
37224
37270
37272
37538
37240
37280
37334
41474
37310
37224
37232
37388
37190
37328
37292
37224
37282
38550
37284
37226
37308
39050
37222
37538
37244
37382
37332
37240
37300
37248
37338
37374
37234
37266
37266
37286
37416
37362
37466
37370
37316
37238
37298
39158
37274
37336
37214
37254
37266
37288
37296
37396
38446
38550
37320
37304
37402
37364
37312
37240
37348
37242
37332
37224
37670
37380
37530
37332
37652
37652
37402
37748
37290
37252
37264
37784
37240
40624
40654
40688
40664
40686
41846
40762
40634
40672
40892
40676
40792
37558
37276
42084
37310
40814
40626
41470
42092
40662
40654
40874
42798
37220
37466
37238
37256
37296
37226
37288
37288
37700
37248
37306
37284
36712
37232
37330
37296
37224
37392
37226
37312
37304
37234
37252
37250
37820
37286
41566
37250
37268
37452
37222
37242
37360
37276
37264
37610
37236
37290
37552
37270
37546
37302
37274
37250
37310
37238
37258
37722
37234
37258
37568
37322
37562
37322
37248
43612
37496
37410
37286
37298
37292
37396
37484
37284
37256
37234
38416
40876
37234
38620
37504
37276
44392
38208
40984
40788
40622
40604
39422
40640
40686
40648
40632
40764
40726
41082
40672
40662
40630
42254
40680
40732
40620
40968
42168
40650
40650
40624
40954
40670
41056
40672
41076
40622
40682
40690
41050
40734
40742
40736
40642
44954
40638
39404
40702
40664
40608
40618
40614
40824
41038
40880
40676
40624
40672
40662
40622
37244
37298
37228
37216
37204
37372
37574
37766
37256
37434
37262
39606
40304
37272
37440
37360


==> Diagrams/Data/1000-1.txt <==
53852
53874
53822
53894
53872
53940
54162
47698
53808
54158
53954
53812
47808
53840
53892
53958
58360
53984
53842
58234
53858
53840
54146
53832
48020
54018
55290
54268
53860
53960
53882
54156
53862
53858
54284
53850
54176
53876
53862
53850
54594
53796
54128
53900
54172
53896
58744
53834
53822
53874
53940
57814
53862
53842
53860
53816
54452
54044
53928
58430
53800
53976
53906
53934
47710
53882
54244
53994
53946
53986
53858
53988
54134
58846
54528
54056
53878
53850
56736
53938
53950
53796
53850
53940
53814
54370
53988
53854
53802
53840
53890
54168
47728
74614
53806
53846
53876
58274
53862
47848
53828
47660
53870
54176
54060
53950
54150
53910
55512
54292
53864
53940
53984
53884
57900
53856
53880
58610
53890
56890
53866
53884
56436
54202
54046
53814
53866
53870
53906
53878
53838
53794
54156
53966
54300
53808
53864
53968
54110
53840
53850
53882
53858
53866
53802
53884
53936
53930
53824
53866
53846
53872
53898
57668
54266
54050
53872
53818
53804
53882
54296
54024
54176
54184
54260
53886
53896
54738
48760
58312
53948
53952
53812
53962
54206
53894
53872
53824
53822
53882
54100
53864
53936
54158
53878
53858
53972
54162
53878
53884
53800
53882
53952
57676
53804
54432
56046
53944
53852
53838
56774
53906
57586
47794
54252
47722
53972
54168
53838
53990
53840
53990
53788
54174
58172
54374
53890
53956
53836
53848
47674
53782
53880
53860
53860
53860
53964
53858
47692
53846
53868
27660
54114
57860
54136
53848
57690
53892
53884
53842
53850
53850
53804
53830
56984
54322
47748
47844
59814
53956
53930
53836
54030
56640
54066
53850
53814
53892
55478
53930
53862
54034
53972
53856
53976
53852
71506
53852
53888
54178
54386
53896
47718
54816
54050
47664
47778
47702
54162
54112
53854
53840
54170
53884
53896
54046
58090
53920
53870
54124
53840
53864
55582
54256
55848
53826
48158
53852
47710
53988
54302
53836
53970
53844
53898
54196
53938
53970
53830
53808
53894
54150
53834
54184
54114
53792
53862
54272
54038
53820
54290
54072
53886
53844
53848
53852
53932
53942
53872
53946
53842
53962
53958
58114
53866
53874
53866
54030
53940
53868
47920
53866
53856
53848
47666
53932
54004
53792
53868
54052
53894
54148
56086
53824
53954
53782
53864
53866
53968
53864
53866
53854
54056
54130
53806
54058
53860
54286
54300
47634
53850
53880
53854
53846
53890
53832
54058
53906
53866
53846
53858
53852
54080
53836
57964
55450
53970
53910
53874
53936
53902
53808
54076
53878
53868
54130
53800
53872
53926
53834
53824
53904
54178
53966
53872
53856
53816
53992
54206
53798
54508
53798
47702
53820
53852
53948
53876
53866
54072
54546
54176
53992
57710
53816
53906
53804
53892
58104
53876
54154
55302
53840
53890
57144
47686
54072
53782
53966
53928
54014
53914
53838
53888
57798
53894
53996
53874
53854
53874
53876
56068
53848
53862
53792
54134
53860
54402
53814
54460
53836
59900
53848
53878
53810
54168
54154
53872
53970
53862
53882
48000
54290
53790
53848
53822
56716
54170
58130
53946
53868
53840
53870
55608
56464
53852
53824
53834
53874
53832
53880
53776
55216
53830
53818
53830
54960
53994
53842
53892
53868
53918
54912
54182
53796
53852
53904
53940
53940
53894
54060
53918
53840
53852
53886
53954
53844
57438
53894
53932
53878
53960
53870
54056
55398
53882
53970
53828
54318
53856
53842
53850
53976
53850
53962
53874
53802
53840
54032
53828
53840
54298
54122
53860
58452
53896
54282
53974
47720
53942
53904
54606
53810
53892
53894
55068
53782
54184
58396
53872
53950
58168
53988
53948
53874
53842
61884
53888
53966
53844
53836
53862
53858
54242
55224
56004
53966
53804
54142
53890
57986
53900
50652
53832
53822
53888
53832
53854
53882
54000
53818
57948
53780
53790
54232
53864
53842
53984
54180
53842
53868
53856
53820
53908
53862
53790
53822
53852
53922
53880
53846
54316
53860
53996
57690
53828
53812
54000
53846
53764
53966
53962
55704
53860
54092
53966
53814
53678
53876
53940
71394
53846
53882
53874
54300
53802
54088
53962
53854
53862
53876
53898
54064
53962
57048
55962
53856
53856
53820
53872
53928
54352
47694
54250
53892
53978
53886
53874
53888
53860
54142
53850
56338
47744
60568
54010
54176
54074
53818
54028
53924
54096
54658
53854
54050
53956
53862
53836
55238
57724
53870
55804
53854
53850
53872
53948
53872
57680
57686
53908
54142
53810
53960
54036
54062
54060
53856
53864
53952
53816
53854
53862
54098
53824
54088
54246
53934
53854
53810
54048
54158
53848
53888
54028
54142
27988
53808
53958
54004
54114
58372
53846
53858
53846
53820
53778
53824
53984
53812
53824
53566
53940
54116
53794
53890
53986
53838
54208
53834
53838
53790
53888
57778
54178
53854
53832
53868
53824
53842
53802
53836
54308
53830
53824
53866
53872
53836
53830
54004
59604
53848
53948
53828
54154
53984
53840
53842
53842
53978
53806
53806
53842
54118
53888
53980
53904
57686
53860
54056
57698
53832
53842
53966
58126
57998
54050
53994
53946
53846
53800
53880
53838
59108
53904
53970
53842
53906
53888
53874
53948
53872
53870
53850
56440
47734
53812
53868
53876
53870
54366
53960
53858
53806
53810
53814
53936
53868
53840
53770
54158
47722
53852
54154
54030
47724
53852
54052
54266
53844
53838
54288
53842
54200
53834
53826
53828
53968
54230
48222
53856
47710
53958
54260
53862
58064
53866
53718
58760
54070
53856
53816
53854
54176
53858
57770
53976
53842
57310
53870
59344
53958
54004
57690
53904
53874
58296
53862
53862
53886
53846
53960
53858
53792
54086
53976
53860
54536
53840
53874
54258
53860
54126
47720
53794
54274
53780
54276
54358
53958
54134
53842
58884
53780
54676
56496
53862
47726
53860
54032
53834
53916
53876
53822
53862
53848
53832
57686
53854
53816
58362
53868
71298
54062
53908
53882
53980
53876
53858
53892
57888
53860
53934
53888
53884
53934
53834
53846
53836
53882
53964
53866
53836
53858
54154
57656
53838
53892
54006
53868
53832
53928
53866
53880
53894
54168
54384
53872
53844
27640
53864
53946
55874
53870
47834
47686
53840
53834
53882
53916
53878
53830
53878
54060
54154
53922
54256
53852
53884
53822
53970
54148
53826
53772
53882
53894
53792
53850
54198
53980
53852
54266
53844
53858
53840
54236
53826
53868
53824
53842
54064
53894
40114
53892
54082
53828
53848
53858
53958
53832
53844
54636


==> Diagrams/Data/1000-half.txt <==
45264
47816
45294
47634
45392
45326
45684
47554
45478
45252
45360
47706
45292
45264
45252
45800
45286
47750
45362
45252
45216
45296
32916
45314
47396
45204
45258
48356
45238
47728
45334
45192
45204
45200
47668
45254
45294
45412
45208
45224
47654
48204
46488
45440
62742
45302
45196
45288
48702
45240
45282
45272
45220
45258
45340
45580
45418
45720
47700
45232
45274
45480
45338
45358
45716
46596
45284
45282
45270
45236
45254
47662
45248
45190
45650
45286
45268
45238
45232
45316
45318
45494
45796
45310
45408
45838
45250
45358
45278
45238
45340
45194
45192
47884
45418
45456
45298
48184
45394
45378
45216
45290
45274
45702
45260
45252
46068
45534
47706
45368
45246
61476
45272
45244
45220
45312
45416
45312
45378
45612
45294
45218
45332
45246
45244
45448
45274
47666
45334
45280
45302
45430
45228
45212
45192
45224
45224
45230
45170
45402
45394
50820
47712
48022
45302
45390
45266
46964
45256
64392
45364
45308
45254
47736
45352
45278
45306
45320
45502
46412
47672
45360
45378
45350
65200
45736
45280
45544
45328
45446
45182
45240
45360
45202
45284
45064
47300
45346
45236
62328
63136
45264
45176
45140
45270
47642
45218
45354
45250
45200
45222
46448
45348
45250
47706
45626
45794
47682
45402
45374
45356
45294
45326
47702
45300
28336
24378
47654
45398
47668
45450
45278
47694
48894
48068
45294
45274
45266
45260
45358
45176
45478
45534
45300
48742
50700
47816
45310
45246
45290
45356
27872
46128
33892
47670
45560
45224
45238
45484
45242
45592
46918
45356
45598
45284
45294
48500
45236
47746
48702
45442
45458
45190
45490
45202
45356
48008
45304
45452
45266
45312
47718
45206
45382
45304
45294
45320
45304
47348
45410
45310
45160
45184
45326
45322
45962
45316
45308
45380
45428
48554
45442
46570
45352
47342
46170
45194
45254
45560
45340
45290
45368
47654
45242
45408
45248
47752
48594
45180
47550
45236
45308
45310
47640
45274
47604
45276
45262
45350
47710
47662
45344
45314
45542
45252
45646
45230
45228
45600
45188
45246
45340
45232
45378
45434
45246
45366
45530
45302
45518
45348
45180
48462
45538
45308
45222
45222
50236
45374
45314
45206
45240
45612
45256
45328
45642
45418
45422
45232
45252
45294
45250
45202
46922
45464
45662
45318
48436
45260
45522
45268
45258
48750
45546
45590
48314
48520
45330
45286
45256
45278
45454
45224
48452
45226
48042
45222
45194
45448
45316
45330
48558
45236
50070
45660
45242
45354
50770
45288
45236
45680
45242
45594
45374
45196
45238
45546
45296
45222
67166
48442
45202
45314
45326
45318
45194
45450
46498
45232
45312
45406
45338
48444
49806
53250
45176
45762
46316
50140
45256
45222
62666
45354
45428
45912
45294
45264
45530
45354
48230
45218
45404
45612
45318
45214
51758
45212
45226
45218
45344
24362
44958
45596
45294
45588
45290
45218
46096
45406
45678
49432
45294
48446
45356
45306
45414
45428
45308
45510
47670
45194
47708
45442
45582
45624
45306
45322
45246
47610
45196
45250
45590
45602
45198
47764
47854
45196
50220
45390
45324
47592
45208
45252
45304
45280
45442
45274
45566
45326
45238
45522
47998
45302
45210
45502
45404
45460
45430
45298
45240
45294
45208
45314
45206
45398
48434
45646
45284
48638
45340
45338
45360
45320
45422
45682
45244
45286
46422
45562
45294
48440
45254
45258
45238
47764
45596
45268
45574
45504
45364
45206
45304
45400
45460
45314
27746
19322
45336
45430
47310
47674
45728
45364
45262
45210
45292
45264
45292
45452
45352
47770
45292
45224
45280
45400
45264
45308
46374
47604
45368
45246
47746
45264
45300
45208
48986
45400
45330
45296
45192
45272
45304
45254
45250
45236
45188
45272
45258
45938
45300
45286
45574
47694
45600
45274
50186
45246
48586
45278
45280
45272
45270
48452
48574
45384
62828
45258
45922
45242
45310
45284
46578
45286
50206
45272
45364
45234
45682
45344
50722
45420
45270
48872
45606
45200
45292
45286
45360
48554
48596
45262
45288
45942
45542
45254
45448
45250
45312
45514
45310
45340
45602
45198
45330
19366
47730
45254
45242
46776
45322
45274
45186
45212
45292
45192
45362
45278
45276
48022
45320
45204
45210
45182
45242
45320
45386
45194
45514
45322
45260
45240
47654
45310
45302
45278
45290
45352
45790
45324
45258
45742
45296
45574
45268
45486
45406
47704
45332
62926
48696
45226
45664
45242
47214
45198
45310
45542
45414
45234
45440
45494
45260
45192
50374
45378
47872
45442
45220
48018
45374
47644
47720
45300
45268
45200
47538
47710
45190
45424
45672
45324
45282
47752
45248
45406
47706
45438
46854
45248
45986
45398
45252
47766
45266
45194
45302
45202
46546
45688
45316
45254
47598
45254
45352
47808
45520
45300
45346
45942
45188
45974
45712
45304
45480
45396
47650
45336
45360
45236
45354
47716
47918
45264
45288
45676
45334
48514
47698
45216
47586
45246
45254
45262
45500
45264
47724
45288
45514
48456
45568
45242
45476
45250
47684
45400
48136
45216
47550
45252
45504
47822
45304
45292
45238
45232
47474
46294
47746
45250
45236
45244
45282
45310
45292
47784
45318
45338
47618
45360
45262
45284
45446
45346
45446
45242
45600
46194
45222
45262
45234
45302
45384
45224
48314
45296
45306
47684
45258
45174
45294
45234
45306
45344
45412
46790
45426
45234
45670
47710
45648
45302
45362
45202
45292
45262
45304
45292
47544
45298
45698
49570
45494
45246
45268
45282
45284
47866
45280
45846
45468
45248
45452
45316
47250
45502
45184
45306
45218
45232
45230
45378
45350
45308
45252
45508
45564
45494
45424
45572
45500
45354
45342
45308
45274
45204
45550
45238
45112
45334
48080
45356
45400
45246
45530
45356
45310
49634
31054
45340
48450
45198
45814
45244
45302
45418
45238
45232
45304
45424
46408
45256
45304
45276
45306
44916
51376
45620
45240
45218
45186
45604
45276
45258
45542
66016
45234
45268
47722
45314
45370
45208
45494
45298
45470
45186
45256
45728
47676
45326
45324
45466
45302
50442
67168
45204
62986
45224
45298
45316
45628
47572
47790
45530
45580
45226
45188
45324
45548
45272
50324
45236
63190
45402
45326
45244
45530
45350
45332
62910
45350
45360
45428
45300
45358
45352
45356
45368
45386
45552
45332
45344
45380
45476
45560
45296
45370
48278
45508
63262
45328
45358
45316
48692
48786
45348
48026
47972
45364
45268
49316
48462
45226
45360
45348
48976
45346
45268
45374
45540
45268


==> Diagrams/Data/Sparsity_x_1.txt <==
40.817068
40.856189
40.895309
40.934430
40.973551
41.012671
41.051792
41.090913
41.130033
41.169154
41.208275
41.247395
41.286516
41.325637
41.364757
41.403878
41.442999
41.482119
41.521240
41.560361
41.599481
41.638602
41.677723
41.716843
41.755964
41.795085
41.834205
41.873326
41.912447
41.951567
41.990688
42.029808
42.068929
42.108050
42.147170
42.186291
42.225412
42.264532
42.303653
42.342774
42.381894
42.421015
42.460136
42.499256
42.538377
42.577498
42.616618
42.655739
42.694860
42.733980
42.773101
42.812222
42.851342
42.890463
42.929584
42.968704
43.007825
43.046946
43.086066
43.125187
43.164308
43.203428
43.242549
43.281670
43.320790
43.359911
43.399032
43.438152
43.477273
43.516393
43.555514
43.594635
43.633755
43.672876
43.711997
43.751117
43.790238
43.829359
43.868479
43.907600
43.946721
43.985841
44.024962
44.064083
44.103203
44.142324
44.181445
44.220565
44.259686
44.298807
44.337927
44.377048
44.416169
44.455289
44.494410
44.533531
44.572651
44.611772
44.650893
44.690013
44.729134
44.768255
44.807375
44.846496
44.885617
44.924737
44.963858
45.002978
45.042099
45.081220
45.120340
45.159461
45.198582
45.237702
45.276823
45.315944
45.355064
45.394185
45.433306
45.472426
45.511547
45.550668
45.589788
45.628909
45.668030
45.707150
45.746271
45.785392
45.824512
45.863633
45.902754
45.941874
45.980995
46.020116
46.059236
46.098357
46.137478
46.176598
46.215719
46.254840
46.293960
46.333081
46.372202
46.411322
46.450443
46.489563
46.528684
46.567805
46.606925
46.646046
46.685167
46.724287
46.763408
46.802529
46.841649
46.880770
46.919891
46.959011
46.998132
47.037253
47.076373
47.115494
47.154615
47.193735
47.232856
47.271977
47.311097
47.350218
47.389339
47.428459
47.467580
47.506701
47.545821
47.584942
47.624063
47.663183
47.702304
47.741425
47.780545
47.819666
47.858787
47.897907
47.937028
47.976148
48.015269
48.054390
48.093510
48.132631
48.171752
48.210872
48.249993
48.289114
48.328234
48.367355
48.406476
48.445596
48.484717
48.523838
48.562958
48.602079
48.641200
48.680320
48.719441
48.758562
48.797682
48.836803
48.875924
48.915044
48.954165
48.993286
49.032406
49.071527
49.110648
49.149768
49.188889
49.228010
49.267130
49.306251
49.345372
49.384492
49.423613
49.462733
49.501854
49.540975
49.580095
49.619216
49.658337
49.697457
49.736578
49.775699
49.814819
49.853940
49.893061
49.932181
49.971302
50.010423
50.049543
50.088664
50.127785
50.166905
50.206026
50.245147
50.284267
50.323388
50.362509
50.401629
50.440750
50.479871
50.518991
50.558112
50.597233
50.636353
50.675474
50.714595
50.753715
50.792836
50.831957
50.871077
50.910198
50.949318
50.988439
51.027560
51.066680
51.105801
51.144922
51.184042
51.223163
51.262284
51.301404
51.340525
51.379646
51.418766
51.457887
51.497008
51.536128
51.575249
51.614370
51.653490
51.692611
51.731732
51.770852
51.809973
51.849094
51.888214
51.927335
51.966456
52.005576
52.044697
52.083818
52.122938
52.162059
52.201180
52.240300
52.279421
52.318542
52.357662
52.396783
52.435903
52.475024
52.514145
52.553265
52.592386
52.631507
52.670627
52.709748
52.748869
52.787989
52.827110
52.866231
52.905351
52.944472
52.983593
53.022713
53.061834
53.100955
53.140075
53.179196
53.218317
53.257437
53.296558
53.335679
53.374799
53.413920
53.453041
53.492161
53.531282
53.570403
53.609523
53.648644
53.687765
53.726885
53.766006
53.805127
53.844247
53.883368
53.922488
53.961609
54.000730
54.039850
54.078971
54.118092
54.157212
54.196333
54.235454
54.274574
54.313695
54.352816
54.391936
54.431057
54.470178
54.509298
54.548419
54.587540
54.626660
54.665781
54.704902
54.744022
54.783143
54.822264
54.861384
54.900505
54.939626
54.978746
55.017867
55.056988
55.096108
55.135229
55.174350
55.213470
55.252591
55.291711
55.330832
55.369953
55.409073
55.448194
55.487315
55.526435
55.565556
55.604677
55.643797
55.682918
55.722039
55.761159
55.800280
55.839401
55.878521
55.917642
55.956763
55.995883
56.035004
56.074125
56.113245
56.152366
56.191487
56.230607
56.269728
56.308849
56.347969
56.387090
56.426211
56.465331
56.504452
56.543573
56.582693
56.621814
56.660935
56.700055
56.739176
56.778296
56.817417
56.856538
56.895658
56.934779
56.973900
57.013020
57.052141
57.091262
57.130382
57.169503
57.208624
57.247744
57.286865
57.325986
57.365106
57.404227
57.443348
57.482468
57.521589
57.560710
57.599830
57.638951
57.678072
57.717192
57.756313
57.795434
57.834554
57.873675
57.912796
57.951916
57.991037
58.030158
58.069278
58.108399
58.147520
58.186640
58.225761
58.264881
58.304002
58.343123
58.382243
58.421364
58.460485
58.499605
58.538726
58.577847
58.616967
58.656088
58.695209
58.734329
58.773450
58.812571
58.851691
58.890812
58.929933
58.969053
59.008174
59.047295
59.086415
59.125536
59.164657
59.203777
59.242898
59.282019
59.321139
59.360260
59.399381
59.438501
59.477622
59.516743
59.555863
59.594984
59.634105
59.673225
59.712346
59.751466
59.790587
59.829708
59.868828
59.907949
59.947070
59.986190
60.025311
60.064432
60.103552
60.142673
60.181794
60.220914
60.260035
60.299156
60.338276
60.377397
60.416518
60.455638
60.494759
60.533880
60.573000
60.612121
60.651242
60.690362
60.729483
60.768604
60.807724


==> Diagrams/Data/Sparsity_x_2.txt <==
40.817068
40.856189
40.895309
40.934430
40.973551
41.012671
41.051792
41.090913
41.130033
41.169154
41.208275
41.247395
41.286516
41.325637
41.364757
41.403878
41.442999
41.482119
41.521240
41.560361
41.599481
41.638602
41.677723
41.716843
41.755964
41.795085
41.834205
41.873326
41.912447
41.951567
41.990688
42.029808
42.068929
42.108050
42.147170
42.186291
42.225412
42.264532
42.303653
42.342774
42.381894
42.421015
42.460136
42.499256
42.538377
42.577498
42.616618
42.655739
42.694860
42.733980
42.773101
42.812222
42.851342
42.890463
42.929584
42.968704
43.007825
43.046946
43.086066
43.125187
43.164308
43.203428
43.242549
43.281670
43.320790
43.359911
43.399032
43.438152
43.477273
43.516393
43.555514
43.594635
43.633755
43.672876
43.711997
43.751117
43.790238
43.829359
43.868479
43.907600
43.946721
43.985841
44.024962
44.064083
44.103203
44.142324
44.181445
44.220565
44.259686
44.298807
44.337927
44.377048
44.416169
44.455289
44.494410
44.533531
44.572651
44.611772
44.650893
44.690013
44.729134
44.768255
44.807375
44.846496
44.885617
44.924737
44.963858
45.002978
45.042099
45.081220
45.120340
45.159461
45.198582
45.237702
45.276823
45.315944
45.355064
45.394185
45.433306
45.472426
45.511547
45.550668
45.589788
45.628909
45.668030
45.707150
45.746271
45.785392
45.824512
45.863633
45.902754
45.941874
45.980995
46.020116
46.059236
46.098357
46.137478
46.176598
46.215719
46.254840
46.293960
46.333081
46.372202
46.411322
46.450443
46.489563
46.528684
46.567805
46.606925
46.646046
46.685167
46.724287
46.763408
46.802529
46.841649
46.880770
46.919891
46.959011
46.998132
47.037253
47.076373
47.115494
47.154615
47.193735
47.232856
47.271977
47.311097
47.350218
47.389339
47.428459
47.467580
47.506701
47.545821
47.584942
47.624063
47.663183
47.702304
47.741425
47.780545
47.819666
47.858787
47.897907
47.937028
47.976148
48.015269
48.054390
48.093510
48.132631
48.171752
48.210872
48.249993
48.289114
48.328234
48.367355
48.406476
48.445596
48.484717
48.523838
48.562958
48.602079
48.641200
48.680320
48.719441
48.758562
48.797682
48.836803
48.875924
48.915044
48.954165
48.993286
49.032406
49.071527
49.110648
49.149768
49.188889
49.228010
49.267130
49.306251
49.345372
49.384492
49.423613
49.462733
49.501854
49.540975
49.580095
49.619216
49.658337
49.697457
49.736578
49.775699
49.814819
49.853940
49.893061
49.932181
49.971302
50.010423
50.049543
50.088664
50.127785
50.166905
50.206026
50.245147
50.284267
50.323388
50.362509
50.401629
50.440750
50.479871
50.518991
50.558112
50.597233
50.636353
50.675474
50.714595
50.753715
50.792836
50.831957
50.871077
50.910198
50.949318
50.988439
51.027560
51.066680
51.105801
51.144922
51.184042
51.223163
51.262284
51.301404
51.340525
51.379646
51.418766
51.457887
51.497008
51.536128
51.575249
51.614370
51.653490
51.692611
51.731732
51.770852
51.809973
51.849094
51.888214
51.927335
51.966456
52.005576
52.044697
52.083818
52.122938
52.162059
52.201180
52.240300
52.279421
52.318542
52.357662
52.396783
52.435903
52.475024
52.514145
52.553265
52.592386
52.631507
52.670627
52.709748
52.748869
52.787989
52.827110
52.866231
52.905351
52.944472
52.983593
53.022713
53.061834
53.100955
53.140075
53.179196
53.218317
53.257437
53.296558
53.335679
53.374799
53.413920
53.453041
53.492161
53.531282
53.570403
53.609523
53.648644
53.687765
53.726885
53.766006
53.805127
53.844247
53.883368
53.922488
53.961609
54.000730
54.039850
54.078971
54.118092
54.157212
54.196333
54.235454
54.274574
54.313695
54.352816
54.391936
54.431057
54.470178
54.509298
54.548419
54.587540
54.626660
54.665781
54.704902
54.744022
54.783143
54.822264
54.861384
54.900505
54.939626
54.978746
55.017867
55.056988
55.096108
55.135229
55.174350
55.213470
55.252591
55.291711
55.330832
55.369953
55.409073
55.448194
55.487315
55.526435
55.565556
55.604677
55.643797
55.682918
55.722039
55.761159
55.800280
55.839401
55.878521
55.917642
55.956763
55.995883
56.035004
56.074125
56.113245
56.152366
56.191487
56.230607
56.269728
56.308849
56.347969
56.387090
56.426211
56.465331
56.504452
56.543573
56.582693
56.621814
56.660935
56.700055
56.739176
56.778296
56.817417
56.856538
56.895658
56.934779
56.973900
57.013020
57.052141
57.091262
57.130382
57.169503
57.208624
57.247744
57.286865
57.325986
57.365106
57.404227
57.443348
57.482468
57.521589
57.560710
57.599830
57.638951
57.678072
57.717192
57.756313
57.795434
57.834554
57.873675
57.912796
57.951916
57.991037
58.030158
58.069278
58.108399
58.147520
58.186640
58.225761
58.264881
58.304002
58.343123
58.382243
58.421364
58.460485
58.499605
58.538726
58.577847
58.616967
58.656088
58.695209
58.734329
58.773450
58.812571
58.851691
58.890812
58.929933
58.969053
59.008174
59.047295
59.086415
59.125536
59.164657
59.203777
59.242898
59.282019
59.321139
59.360260
59.399381
59.438501
59.477622
59.516743
59.555863
59.594984
59.634105
59.673225
59.712346
59.751466
59.790587
59.829708
59.868828
59.907949
59.947070
59.986190
60.025311
60.064432
60.103552
60.142673
60.181794
60.220914
60.260035
60.299156
60.338276
60.377397
60.416518
60.455638
60.494759
60.533880
60.573000
60.612121
60.651242
60.690362
60.729483
60.768604
60.807724


==> Diagrams/Data/Sparsity_y_1.txt <==
2.408882
2.724651
3.052634
3.388374
3.726438
4.060519
4.383655
4.688509
4.967674
5.215545
5.423454
5.586415
5.699482
5.758851
5.762194
5.709118
5.601698
5.445162
5.251157
5.027726
4.792086
4.562653
4.359177
4.201417
4.107550
4.092668
4.170850
4.348107
4.622575
4.993795
5.455955
6.001211
6.621058
7.307555
8.054955
8.861206
9.721171
10.635105
11.603808
12.627927
13.707043
14.838592
16.017341
17.236376
18.479113
19.726514
20.955642
22.139666
23.249946
24.258460
25.140605
25.879312
26.467391
26.900897
27.191892
27.360256
27.432078
27.436918
27.404475
27.361623
27.332164
27.329935
27.361232
27.427409
27.523685
27.641342
27.769699
27.898092
28.017342
28.126296
28.215054
28.285236
28.338375
28.377688
28.407384
28.432105
28.456964
28.493351
28.543175
28.616828
28.723761
28.873797
29.078014
29.346948
29.689933
30.115750
30.635830
31.248151
31.957105
32.762519
33.663202
34.655878
35.735029
36.893507
38.125587
39.414959
40.744144
42.094169
43.443148
44.768253
46.047249
47.260657
48.397439
49.455047
50.425586
51.320469
52.152355
52.938634
53.697623
54.446329
55.199315
55.980682
56.782146
57.614999
58.482163
59.385520
60.327481
61.310964
62.339709
63.425256
64.578063
65.792262
67.080323
68.444426
69.885745
71.401917
72.987150
74.633597
76.353394
78.107998
79.905133
81.733346
83.587444
85.464371
87.362973
89.284316
91.240185
93.243592
95.288674
97.393453
99.566096
101.814637
104.143040
106.549671
109.031625
111.587112
114.181388
116.795707
119.399396
121.960403
124.446465
126.827785
129.080719
131.206444
133.197538
135.063164
136.832185
138.535972
140.213325
141.902093
143.634701
145.437677
147.341928
149.330605
151.402507
153.534626
155.698677
157.860642
159.983573
162.031327
163.992072
165.828834
167.533190
169.102607
170.537517
171.847478
173.044267
174.140437
175.153734
176.118281
177.027777
177.914334
178.790152
179.675047
180.586935
181.540288
182.545954
183.626834
184.787237
186.031912
187.367199
188.796559
190.324509
191.951951
193.674552
195.486983
197.378423
199.326463
201.302101
203.261519
205.161964
206.957363
208.600435
210.047273
211.272297
212.245004
212.960433
213.407904
213.589330
213.514972
213.196456
212.645462
211.882256
210.922044
209.789597
208.521444
207.146097
205.705194
204.243518
202.802359
201.417235
200.123588
198.915287
197.820269
196.806064
195.843302
194.896086
193.921251
192.873776
191.718131
190.429647
188.993560
187.432168
185.757997
184.017700
182.269964
180.577764
179.001584
177.604721
176.403110
175.441961
174.706377
174.163413
173.769876
173.467203
173.187741
172.865050
172.438591
171.856774
171.091265
170.113685
168.916994
167.509912
165.909562
164.138681
162.229963
160.195602
158.085281
155.914221
153.695007
151.443798
149.171483
146.883818
144.583487
142.275329
139.957283
137.634152
135.297413
132.945734
130.579153
128.197270
125.800824
123.398725
120.994225
118.615047
116.281690
114.019387
111.864035
109.852990
108.020268
106.396317
104.992994
103.830356
102.894985
102.164438
101.606304
101.182437
100.849390
100.563859
100.284993
99.973096
99.612293
99.173380
98.640733
98.006021
97.265638
96.418427
95.468471
94.414590
93.268315
92.038542
90.730123
89.351473
87.913905
86.428198
84.905904
83.358675
81.792686
80.230406
78.678491
77.148528
75.655944
74.215941
72.843045
71.551838
70.348923
69.251429
68.262321
67.379990
66.598913
65.910516
65.300835
64.752578
64.241670
63.739685
63.230385
62.677769
62.049932
61.318608
60.457867
59.446198
58.270483
56.922978
55.416041
53.768374
52.005703
50.166905
48.297117
46.443002
44.649234
42.953251
41.384292
39.968095
38.708990
37.604797
36.646687
35.819275
35.103030
34.475777
33.912445
33.397635
32.908367
32.423000
31.922210
31.389045
30.808120
30.167172
29.455334
28.665305
27.803340
26.870187
25.872878
24.824001
23.739033
22.634970
21.529055
20.437447
19.381554
18.374736
17.429131
16.556338
15.764822
15.059297
14.440505
13.902490
13.439633
13.039061
12.683542
12.354633
12.034544
11.707075
11.359398
10.983132
10.575137
10.142425
9.692675
9.237933
8.793328
8.374541
7.995356
7.665627
7.390322
7.170683
7.001276
6.871333
6.766734
6.671989
6.571282
6.450107
6.296232
6.101907
5.863246
5.580454
5.256397
4.897550
4.512245
4.109752
3.699307
3.289400
2.889553
2.506620
2.145602
1.811358
1.507598
1.236949
1.001031
0.800528
0.634825
0.504136
0.406634
0.340408
0.303540
0.293929
0.309302
0.347141
0.403517
0.477542
0.563272
0.656273
0.750982
0.841597
0.922233
0.987386
1.032282
1.053736
1.050435
1.022186
0.970989
0.900377
0.815012
0.720180
0.621261
0.523429
0.430686
0.346395
0.272767
0.211028
0.161599
0.124340
0.098813
0.084528
0.081133
0.088529
0.106901
0.136657
0.178281
0.232120
0.298133
0.375629
0.463043
0.557622
0.656073
0.753847
0.845613
0.926016
0.989973
1.033204
1.052706
1.047095
1.016771
0.963869
0.892013
0.805902
0.710807
0.612038
0.514474
0.422188
0.338226
0.264524
0.201967
0.150541
0.109543
0.077817
0.053966
0.036536
0.024148
0.015581
0.009815
0.006035
0.003623
0.002123
0.001215
0.000679
0.000230
0.000123
0.000064
0.000033
0.000016
0.000008
0.000004
0.000002
0.000001
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000
0.000000


==> Diagrams/Data/Sparsity_y_2.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0
2.00000000000000e-06
2.00000000000000e-06
6.00000000000000e-06
1.00000000000000e-05
1.60000000000000e-05
2.80000000000000e-05
4.60000000000000e-05
7.80000000000000e-05
0.000128000000000000
0.000208000000000000
0.000334000000000000
0.000530000000000000
0.000828000000000000
0.00127400000000000
0.00193400000000000
0.00289400000000000
0.00427000000000000
0.00621600000000000
0.00892400000000000
0.0126320000000000
0.0176320000000000
0.0242700000000000
0.0329460000000000
0.0441020000000000
0.0582180000000000
0.0757860000000000
0.0972860000000000
0.123156000000000
0.153742000000000
0.189264000000000
0.229762000000000
0.275058000000000
0.324720000000000
0.378034000000000
0.433998000000000
0.491340000000000
0.548544000000000
0.603922000000000
0.655670000000000
0.701990000000000
0.741166000000000
0.771688000000000
0.792346000000000
0.802308000000000
0.801176000000000
0.789028000000000
0.766408000000000
0.734294000000000
0.694042000000000
0.647310000000000
0.595954000000000
0.541940000000000
0.487240000000000
0.433754000000000
0.383236000000000
0.337246000000000
0.297118000000000
0.263946000000000
0.238586000000000
0.221662000000000
0.213584000000000
0.215352000000000
0.225846000000000
0.245446000000000
0.273878000000000
0.310710000000000
0.355360000000000
0.407106000000000
0.465124000000000
0.528524000000000
0.597680000000000
0.670642000000000
0.746746000000000
0.826248000000000
0.909428000000000
0.997102000000000
1.09067800000000
1.19218600000000
1.30407200000000
1.43063400000000
1.57410200000000
1.73870400000000
1.92819000000000
2.14602200000000
2.39509600000000
2.67748400000000
2.99467200000000
3.34624600000000
3.73030600000000
4.14422400000000
4.58373800000000
5.04331600000000
5.51632800000000
5.99525800000000
6.47198800000000
6.93897000000000
7.38789200000000
7.80942000000000
8.19723400000000
8.54527000000000
8.84882400000000
9.10480800000000
9.31194000000000
9.47083600000000
9.58619400000000
9.65933000000000
9.69778200000000
9.70917400000000
9.70218400000000
9.68611800000000
9.67045000000000
9.66435000000000
9.67630200000000
9.71452000000000
9.78347600000000
9.88787000000000
10.0300540000000
10.2104980000000
10.4278400000000
10.6790100000000
10.9594160000000
11.2647340000000
11.5861120000000
11.9166720000000
12.2486640000000
12.5741120000000
12.8851980000000
13.1745560000000
13.4355020000000
13.6621420000000
13.8527780000000
14.0003980000000
14.1044300000000
14.1646140000000
14.1822280000000
14.1600780000000
14.1024240000000
14.0148480000000
13.9048020000000
13.7812140000000
13.6509360000000
13.5223900000000
13.4048620000000
13.3069000000000
13.2364080000000
13.2003880000000
13.2055760000000
13.2576160000000
13.3592620000000
13.5113680000000
13.7160760000000
13.9735020000000
14.2828720000000
14.6427120000000
15.0506160000000
15.5068140000000
16.0074140000000
16.5495720000000
17.1314480000000
17.7504080000000
18.4043520000000
19.0907940000000
19.8074060000000
20.5505760000000
21.3189740000000
22.1069160000000
22.9073400000000
23.7146420000000
24.5219480000000
25.3213440000000
26.1045300000000
26.8626780000000
27.5877920000000
28.2733820000000
28.9107780000000
29.4944840000000
30.0219100000000
30.4923960000000
30.9078600000000
31.2733840000000
31.5960640000000
31.8898000000000
32.1600600000000
32.4230580000000
32.6883500000000
32.9698780000000
33.2786480000000
33.6235500000000
34.0120020000000
34.4522480000000
34.9411900000000
35.4753200000000
36.0531200000000
36.6708120000000
37.3243160000000
38.0104960000000
38.7281140000000
39.4801560000000
40.2775920000000
41.1206460000000
42.0226680000000
42.9978900000000
44.0628840000000
45.2338680000000
46.5258540000000
47.9514160000000
49.5222140000000
51.2407800000000
53.1033020000000
55.1010820000000
57.2180240000000
59.4335900000000
61.7212720000000
64.0503820000000
66.3918460000000
68.7123720000000
70.9747640000000
73.1465380000000
75.2025320000000
77.1172340000000
78.8738460000000
80.4604820000000
81.8711840000000
83.1137100000000
84.1877100000000
85.1051440000000
85.8840120000000
86.5448000000000
87.1108660000000
87.6075780000000
88.0608460000000
88.4989900000000
88.9516480000000
89.4346360000000
89.9662600000000
90.5626640000000
91.2310240000000
91.9739280000000
92.7863400000000
93.6571160000000
94.5742400000000
95.5114180000000
96.4355340000000
97.3224060000000
98.1388460000000
98.8578680000000
99.4555560000000
99.9133360000000
100.223324000000
100.390546000000
100.416298000000
100.315270000000
100.115502000000
99.8443440000000
99.5360360000000
99.2251800000000
98.9464760000000
98.7293380000000
98.6079960000000
98.5913060000000
98.6949560000000
98.9183780000000
99.2601460000000
99.7106740000000
100.255658000000
100.873810000000
101.552458000000
102.270398000000
102.998120000000
103.721904000000
104.418658000000
105.074588000000
105.676518000000
106.213486000000
106.677998000000
107.069094000000
107.377016000000
107.602088000000
107.741238000000
107.795944000000
107.768474000000
107.664074000000
107.478964000000
107.231780000000
106.926260000000
106.560478000000
106.144434000000
105.680714000000
105.173286000000
104.624748000000
104.034914000000
103.404264000000
102.734036000000
102.014776000000
101.242774000000
100.410696000000
99.5127900000000
98.5436120000000
97.4988040000000
96.3722940000000
95.1702820000000
93.8965380000000
92.5460620000000
91.1259220000000
89.6435280000000
88.1068700000000
86.5260220000000
84.9080060000000
83.2631260000000
81.6107820000000
79.9527540000000
78.2973900000000
76.6544960000000
75.0302660000000
73.4315800000000
71.8634180000000
70.3341160000000
68.8435160000000
67.4056920000000
66.0145560000000
64.6732840000000
63.3820120000000
62.1404360000000
60.9477440000000
59.8018720000000
58.7006320000000
57.6429160000000
56.6279840000000
55.6477820000000
54.7060960000000
53.7994340000000
52.9288720000000
52.0966900000000
51.3056940000000
50.5649400000000
49.8803980000000
49.2563060000000
48.7030300000000
48.2238620000000
47.8241200000000
47.5069340000000
47.2729500000000
47.1200720000000
47.0427900000000
47.0314980000000
47.0719720000000
47.1506940000000
47.2487340000000
47.3479300000000
47.4296480000000
47.4772320000000
47.4767140000000
47.4152440000000
47.2824420000000
47.0728440000000
46.7840580000000
46.4179780000000
45.9789240000000
45.4758980000000
44.9193540000000
44.3218140000000
43.6927040000000
43.0424780000000
42.3833020000000
41.7236880000000
41.0713660000000
40.4321100000000
39.8082700000000
39.2080180000000
38.6290620000000
38.0700800000000
37.5315160000000
37.0114980000000
36.5090340000000
36.0227320000000
35.5538000000000
35.1018640000000
34.6686000000000
34.2544860000000
33.8608380000000
33.4882000000000
33.1371760000000
32.8074980000000
32.4965300000000
32.2039100000000
31.9272900000000
31.6590840000000
31.3954840000000
31.1283320000000
30.8512500000000
30.5580620000000
30.2428160000000
29.9015040000000
29.5312580000000
29.1326420000000
28.7048900000000
28.2503960000000
27.7732680000000
27.2788600000000
26.7737620000000
26.2644640000000
25.7592820000000
25.2636340000000
24.7866780000000
24.3308520000000
23.8990700000000
23.4927640000000
23.1113800000000
22.7513420000000
22.4103560000000
22.0811840000000
21.7582000000000
21.4319500000000
21.0934980000000
20.7346460000000
20.3479480000000
19.9272640000000
19.4674560000000
18.9674320000000
18.4277300000000
17.8513920000000
17.2434180000000
16.6107840000000
15.9628360000000
15.3101200000000
14.6635660000000
14.0340340000000
13.4313980000000
12.8678960000000
12.3487060000000
11.8782460000000
11.4592480000000
11.0919200000000
10.7740620000000
10.5006300000000
10.2665880000000
10.0639240000000
9.88570200000000
9.72246000000000
9.56596800000000
9.40912200000000
9.24609400000000
9.07264800000000
8.88615200000000
8.68476600000000
8.47316800000000
8.25182800000000
8.02434400000000
7.79528000000000
7.56941000000000
7.35126200000000
7.14467400000000
6.95074600000000
6.77403800000000
6.61426400000000
6.46866000000000
6.33459800000000
6.20831200000000
6.08523000000000
5.96034200000000
5.82823800000000
5.68434000000000
5.52573400000000
5.34823000000000
5.14986800000000
4.92988000000000
4.68871000000000
4.42795800000000
4.15023400000000
3.85856200000000

==> Diagrams/Data/Timing_InteloneMKL_x_1.txt <==
31643.909980
31707.148728
31770.387476
31833.626223
31896.864971
31960.103718
32023.342466
32086.581213
32149.819961
32213.058708
32276.297456
32339.536204
32402.774951
32466.013699
32529.252446
32592.491194
32655.729941
32718.968689
32782.207436
32845.446184
32908.684932
32971.923679
33035.162427
33098.401174
33161.639922
33224.878669
33288.117417
33351.356164
33414.594912
33477.833659
33541.072407
33604.311155
33667.549902
33730.788650
33794.027397
33857.266145
33920.504892
33983.743640
34046.982387
34110.221135
34173.459883
34236.698630
34299.937378
34363.176125
34426.414873
34489.653620
34552.892368
34616.131115
34679.369863
34742.608611
34805.847358
34869.086106
34932.324853
34995.563601
35058.802348
35122.041096
35185.279843
35248.518591
35311.757339
35374.996086
35438.234834
35501.473581
35564.712329
35627.951076
35691.189824
35754.428571
35817.667319
35880.906067
35944.144814
36007.383562
36070.622309
36133.861057
36197.099804
36260.338552
36323.577299
36386.816047
36450.054795
36513.293542
36576.532290
36639.771037
36703.009785
36766.248532
36829.487280
36892.726027
36955.964775
37019.203523
37082.442270
37145.681018
37208.919765
37272.158513
37335.397260
37398.636008
37461.874755
37525.113503
37588.352250
37651.590998
37714.829746
37778.068493
37841.307241
37904.545988
37967.784736
38031.023483


==> Diagrams/Data/Timing_InteloneMKL_x_2.txt <==
31643.909980
31707.148728
31770.387476
31833.626223
31896.864971
31960.103718
32023.342466
32086.581213
32149.819961
32213.058708
32276.297456
32339.536204
32402.774951
32466.013699
32529.252446
32592.491194
32655.729941
32718.968689
32782.207436
32845.446184
32908.684932
32971.923679
33035.162427
33098.401174
33161.639922
33224.878669
33288.117417
33351.356164
33414.594912
33477.833659
33541.072407
33604.311155
33667.549902
33730.788650
33794.027397
33857.266145
33920.504892
33983.743640
34046.982387
34110.221135
34173.459883
34236.698630
34299.937378
34363.176125
34426.414873
34489.653620
34552.892368
34616.131115
34679.369863
34742.608611
34805.847358
34869.086106
34932.324853
34995.563601
35058.802348
35122.041096
35185.279843
35248.518591
35311.757339
35374.996086
35438.234834
35501.473581
35564.712329
35627.951076
35691.189824
35754.428571
35817.667319
35880.906067
35944.144814
36007.383562
36070.622309
36133.861057
36197.099804
36260.338552
36323.577299
36386.816047
36450.054795
36513.293542
36576.532290
36639.771037
36703.009785
36766.248532
36829.487280
36892.726027
36955.964775
37019.203523
37082.442270
37145.681018
37208.919765
37272.158513
37335.397260
37398.636008
37461.874755
37525.113503
37588.352250
37651.590998
37714.829746
37778.068493
37841.307241
37904.545988
37967.784736
38031.023483


==> Diagrams/Data/Timing_InteloneMKL_y_1.txt <==
0
0
0
0
0
0
0
0
0
0
0
0
0
0
0.000437400000000000
0.0114212000000000
0.114840000000000
0.446470200000000
0.700314600000000
0.638337200000000
0.850767400000000
1.34732620000000
1.84407760000000
2.04558340000000
2.41743480000000
3.49125580000000
4.39326100000000
3.87816780000000
3.54642260000000
6.03982860000000
8.02388020000000
7.43458400000000
8.18734360000000
10.7420828000000
13.5273784000000
16.1182804000000
17.9904536000000
20.1507360000000
25.6023990000000
32.1066316000000
37.6695612000000
43.7007640000000
49.9883330000000
56.6448456000000
64.0708954000000
70.3978218000000
79.0214262000000
97.7844598000000
117.681332800000
128.401557200000
140.863255800000
154.065255200000
164.846290400000
183.534452200000
202.053455200000
208.791379400000
216.776719000000
235.349211400000
253.143062600000
260.044503800000
265.232855600000
272.802246000000
271.257347600000
267.563236600000
266.351576600000
258.809360000000
246.947822400000
232.730883000000
216.817002200000
193.207079400000
175.613814800000
167.482296600000
151.943970600000
132.737497000000
116.681797800000
104.394497200000
94.2530926000000
79.0581536000000
59.6744196000000
50.8530624000000
49.9942822000000
42.4133702000000
29.9613278000000
20.4178782000000
16.4995978000000
14.4568874000000
11.6246172000000
10.2133368000000
10.5160418000000
9.02510440000000
5.39375500000000
2.47571260000000
1.18231960000000
0.742802600000000
0.491144200000000
0.622367800000000
0.604184400000000
0.241419600000000
0.0373242000000000
0.00222160000000000
0
0


==> Diagrams/Data/Timing_InteloneMKL_y_2.txt <==
1.04071480000000
1.44619680000000
1.95780280000000
2.54725680000000
3.05767520000000
3.29313640000000
3.21635360000000
3.03416920000000
3.05741960000000
3.48677440000000
4.34061680000000
5.54550840000000
7.05722280000000
8.92455640000000
11.1855232000000
13.7239444000000
16.2536508000000
18.5419616000000
20.5952908000000
22.6173148000000
24.8148104000000
27.3497776000000
30.4743184000000
34.5283060000000
39.5258236000000
44.7419068000000
48.9900324000000
51.5440404000000
52.7790804000000
53.8522448000000
55.7740412000000
58.7577536000000
62.2346868000000
65.3876968000000
67.6949844000000
69.1535860000000
70.0176320000000
70.4878176000000
70.6485884000000
70.7393128000000
71.2666552000000
72.8231308000000
75.6390368000000
79.2240772000000
82.5277280000000
84.6653560000000
85.5815196000000
85.9455768000000
86.3799416000000
86.9786124000000
87.4484008000000
87.4662448000000
86.7611196000000
85.1235196000000
82.6150780000000
79.6978292000000
76.9704256000000
74.6735704000000
72.3873820000000
69.2008120000000
64.3197612000000
57.7708320000000
50.5791820000000
44.0852364000000
39.0611528000000
35.3740996000000
32.3138372000000
29.1775928000000
25.7604632000000
22.4617128000000
19.8826104000000
18.2701720000000
17.3042388000000
16.3618720000000
14.9805588000000
13.1116304000000
10.9995232000000
8.91681080000000
7.06025000000000
5.61838080000000
4.74224240000000
4.40062720000000
4.32833800000000
4.20031680000000
3.83614560000000
3.25206520000000
2.57077760000000
1.93445440000000
1.43935880000000
1.08987920000000
0.818355600000000
0.568053200000000
0.340475200000000
0.169152800000000
0.0682252000000000
0.0221112000000000
0.00577480000000000
0.00120480000000000
0
0
0

==> Diagrams/Data/X_Classifier_Time.txt <==
31617.0800000000
31804.1000000000
31991.1200000000
32178.1400000000
32365.1600000000
32552.1800000000
32739.2000000000
32926.2200000000
33113.2400000000
33300.2600000000
33487.2800000000
33674.3000000000
33861.3200000000
34048.3400000000
34235.3600000000
34422.3800000000
34609.4000000000
34796.4200000000
34983.4400000000
35170.4600000000
35357.4800000000
35544.5000000000
35731.5200000000
35918.5400000000
36105.5600000000
36292.5800000000
36479.6000000000
36666.6200000000
36853.6400000000
37040.6600000000
37227.6800000000
37414.7000000000
37601.7200000000
37788.7400000000
37975.7600000000
38162.7800000000

==> Diagrams/Data/Y_Classifier_Score_1.txt <==
0.000286502888950214
0.000532603390704422
0.000969980405961216
0.00173040864126103
0.00302321873088145
0.00517111133903869
0.00865522732097034
0.0141658666242721
0.0226486763122796
0.0353258691898361
0.0536595486455132
0.0792158547788419
0.113397894321329
0.157058943921129
0.210087788754695
0.271138319168137
0.337679687368129
0.406419674537832
0.473958823402906
0.537412459950894
0.594784732227023
0.645036981018205
0.687932003136184
0.723783167640907
0.753209640266419
0.776947389594501
0.795725158388961
0.810194109338613
0.820894310786786
0.828243094589982
0.832534423806127
0.833942294995755
0.832524123943043
0.828222075392864
0.820861723980262
0.810148663763783

==> Diagrams/Data/Y_Classifier_Score_2.txt <==
0.999713497111050
0.999467396609296
0.999030019594039
0.998269591358740
0.996976781269119
0.994828888660961
0.991344772679029
0.985834133375728
0.977351323687720
0.964674130810163
0.946340451354487
0.920784145221157
0.886602105678672
0.842941056078872
0.789912211245304
0.728861680831863
0.662320312631872
0.593580325462168
0.526041176597094
0.462587540049106
0.405215267772978
0.354963018981795
0.312067996863816
0.276216832359092
0.246790359733580
0.223052610405499
0.204274841611040
0.189805890661387
0.179105689213215
0.171756905410019
0.167465576193873
0.166057705004245
0.167475876056957
0.171777924607137
0.179138276019738
0.189851336236218

==> Diagrams/Zero_Skipping.csv <==
number,value
0,9.72
1,10.045
2,10.04705
3,10.0501
4,10.03515
5,10.0452
6,10.04125
7,10.0463
8,10.04035
9,10.0354
10,10.05045
11,10.0315
12,10.03555
13,10.0386
14,10.03865
15,10.0367
16,10.03575
17,10.0378
18,10.03885
19,10.0399
20,10.05095
21,10.047
22,10.04705
23,10.0471
24,10.04015
25,10.0512
26,10.05025
27,10.0453
28,10.04235
29,10.0334
30,10.03245
31,10.0415
32,10.03655
33,10.0516
34,10.04765
35,10.0387
36,10.03475
37,10.0398
38,10.03185
39,10.0509
40,10.04595
41,10.048
42,10.04205
43,10.0441
44,10.03915
45,10.0332
46,10.05125
47,10.0463
48,10.05135
49,10.0404
50,10.03645
51,10.0495
52,10.05255
53,10.0396
54,10.04565
55,10.0367
56,10.04775
57,10.0378
58,10.04085
59,10.0479
60,10.03495
61,10.053
62,10.04105
63,10.0401
64,10.03915
65,10.0402
66,10.04825
67,10.0343
68,10.04935
69,10.0404
70,10.04445
71,10.0385
72,10.03855
73,10.0366
74,10.03865
75,10.0447
76,10.04075
77,10.0528
78,10.03885
79,10.0449
80,10.04295
81,10.037
82,10.04305
83,10.0451
84,10.05315
85,10.0382
86,10.04325
87,10.0473
88,10.04335
89,10.0534
90,10.03745
91,10.0505
92,10.04255
93,10.0366
94,10.03865
95,10.0427
96,10.04875
97,10.0388
98,10.04185
99,10.0479
100,10.04695
101,10.04
102,10.04505
103,10.0451
104,10.03715
105,10.0442
106,10.05125
107,10.0363
108,10.04735
109,10.0504
110,10.03545
111,10.0405
112,10.03655
113,10.0376
114,10.04165
115,10.0457
116,10.05175
117,10.0418
118,10.05185
119,10.0459
120,10.04795
121,10.052
122,10.03605
123,10.0461
124,10.05215
125,10.0482
126,10.03625
127,10.0433
128,10.05235
129,10.0564
130,10.04645
131,10.0405
132,10.04355
133,10.0536
134,10.03965
135,10.0517
136,10.04975
137,10.0388
138,10.04585
139,10.0389
140,10.04295
141,10.053
142,10.05405
143,10.0561
144,10.05715
145,10.0542
146,10.05625
147,10.0513
148,10.03835
149,10.0564
150,10.04745
151,10.0465
152,10.05655
153,10.0376
154,10.05365
155,10.0387
156,10.04275
157,10.0518
158,10.04485
159,10.0539
160,10.05295
161,10.047
162,10.04705
163,10.0411
164,10.03915
165,10.0552
166,10.05225
167,10.0423
168,10.04335
169,10.0544
170,10.03845
171,10.0435
172,10.03855
173,10.0386
174,10.04165
175,10.0487
176,10.05775
177,10.0538
178,10.04485
179,10.0519
180,10.04495
181,10.055
182,10.05905
183,10.0391
184,10.03915
185,10.0402
186,10.03925
187,10.0523
188,10.05335
189,10.0434
190,10.05945
191,10.0565
192,10.05455
193,10.0406
194,10.04265
195,10.0497
196,10.04775
197,10.0578
198,10.04785
199,10.0549
200,10.05995
201,10.056
202,10.05005
203,10.0581
204,10.05815
205,10.0512
206,10.05425
207,10.0583
208,10.05235
209,10.0564
210,10.05145
211,10.0495
212,10.05055
213,10.0526
214,10.04865
215,10.0497
216,10.05875
217,10.0498
218,10.04085
219,10.0409
220,10.04495
221,10.057
222,10.05305
223,10.0551
224,10.05315
225,10.0592
226,10.04325
227,10.0533
228,10.05935
229,10.0584
230,10.04545
231,10.0475
232,10.05855
233,10.0516
234,10.04565
235,10.0437
236,10.05275
237,10.0548
238,10.05285
239,10.0539
240,10.04895
241,10.058
242,10.04405
243,10.0421
244,10.04215
245,10.0612
246,10.04625
247,10.0623
248,10.04735
249,10.0574
250,10.06045
251,10.0555
252,10.06255
253,10.0576
254,10.04365
255,10.0507

==> Diagrams/curve26.dat <==
580000.0 1.2525043789061174e-07
580301.5075376885 1.8135215304421008e-07
580603.0150753768 2.5994380806287624e-07
580904.5226130653 3.688497858127958e-07
581206.0301507538 5.181230246720953e-07
581507.5376884422 7.204926363430356e-07
581809.0452261306 9.918351578031934e-07
582110.5527638191 1.3516453317482277e-06
582412.0603015076 1.8234728300754881e-06
582713.567839196 2.4352813473242163e-06
583015.0753768844 3.2196768568577057e-06
583316.5829145729 4.213943683183225e-06
583618.0904522613 5.459821776784819e-06
583919.5979899497 7.002957705090544e-06
584221.1055276382 8.89196691723538e-06
584522.6130653266 1.1177057132764973e-05
584824.1206030151 1.3908183159710133e-05
585125.6281407035 1.7132732324055626e-05
585427.1356783919 2.0892776373428443e-05
585728.6432160804 2.522196854676576e-05
586030.1507537689 3.0142210716340725e-05
586331.6582914573 3.566026130241951e-05
586633.1658291457 4.176449539944584e-05
586934.6733668342 4.842205914856766e-05
587236.1809045227 5.5576675818946e-05
587537.688442211 6.31473569697108e-05
587839.1959798995 7.10282454240496e-05
588140.703517588 7.908976647424891e-05
588442.2110552763 8.718119098202576e-05
588743.7185929648 9.513462263917252e-05
589045.2261306533 0.000102770317892207
589346.7336683418 0.00010990313927240392
589648.2412060301 0.00011634984082958622
589949.7487437186 0.00012193679815515863
590251.2562814071 0.00012650773448031355
590552.7638190954 0.00012993096607901174
590854.2713567839 0.00013210569937933695
591155.7788944724 0.0001329669599296039
591457.2864321608 0.00013248881695120668
591758.7939698492 0.0001306856801884305
592060.3015075377 0.00012761157855720152
592361.8090452261 0.00012335747097896646
592663.3165829146 0.00011804677616018512
592964.824120603 0.00011182942783161344
593266.3316582914 0.0001048748547856418
593567.8391959799 9.736434351758669e-05
593869.3467336684 8.948326155950975e-05
594170.8542713568 8.14136017360469e-05
594472.3618090452 7.332725529785715e-05
594773.8693467337 6.53803420052117e-05
595075.3768844221 5.770882670630798e-05
595376.8844221105 5.042554480116961e-05
595678.391959799 4.3618653143114336e-05
595979.8994974875 3.7351427242301395e-05
596281.4070351758 3.166324703424784e-05
596582.9145728643 2.6571556492831675e-05
596884.4221105528 2.207454895837906e-05
597185.9296482413 1.815431973217128e-05
597487.4371859296 1.4780237719510827e-05
597788.9447236181 1.1912314646899996e-05
598090.4522613066 9.50438873788398e-06
598391.9597989949 7.506984578709161e-06
598693.4673366834 5.869757429947168e-06
598994.9748743719 4.543474370535033e-06
599296.4824120603 3.481523321705608e-06
599597.9899497487 2.6409722186334773e-06
599899.4974874372 1.9832234754721277e-06
600201.0050251256 1.4743234530115938e-06
600502.512562814 1.0849936380407338e-06
600804.0201005025 7.904509158172036e-07
601105.527638191 5.700801510702403e-07
601407.0351758794 4.07014827725297e-07
601708.5427135678 2.876721636754225e-07
602010.0502512563 2.0127912992703564e-07
602311.5577889447 1.3941610679704577e-07
602613.0653266332 9.559616124826512e-08
602914.5728643216 6.489051982513586e-08
603216.08040201 4.360490565112262e-08
603517.5879396985 2.9006995453170225e-08
603819.095477387 1.9102202314872308e-08
604120.6030150753 1.2453098746552541e-08
604422.1105527638 8.036828873054151e-09
604723.6180904523 5.13458453146577e-09
605025.1256281408 3.247425472965381e-09
605326.6331658291 2.0332293757481264e-09
605628.1407035176 1.2602214175802193e-09
605929.6482412061 7.73251256833176e-10
606231.1557788944 4.696861032382064e-10
606532.6633165829 2.824282173093291e-10
606834.1708542714 1.6812091949378922e-10
607135.6783919598 9.907149720580515e-11
607437.1859296482 5.779483041709205e-11
607738.6934673367 3.337663574308061e-11
608040.2010050251 1.9081364259555107e-11
608341.7085427135 1.0799150239366924e-11
608643.216080402 6.050385435862525e-12
608944.7236180905 3.355751543408463e-12
609246.2311557789 1.842509997610812e-12
609547.7386934673 1.0014821322839716e-12
609849.2462311558 5.388772577428048e-13
610150.7537688442 2.8704487905866623e-13
610452.2613065327 1.5136415791556777e-13
610753.7688442211 7.901500878200409e-14
611055.2763819095 4.083282562962908e-14
611356.783919598 2.0889236813538328e-14
611658.2914572865 1.057910701695643e-14
611959.7989949749 5.303819617371117e-15
612261.3065326633 2.6323387565131373e-15
612562.8140703518 1.2933262984121036e-15
612864.3216080402 6.290537228868071e-16
613165.8291457286 3.028870205495397e-16
613467.3366834171 1.443733012431651e-16
613768.8442211056 6.812498333211806e-17
614070.3517587939 3.1822861502951985e-17
614371.8592964824 1.471584979107651e-17
614673.3668341709 6.7366620557966894e-18
614974.8743718592 3.052934415598693e-18
615276.3819095477 1.3696307114306931e-18
615577.8894472362 6.082789596695891e-19
615879.3969849246 2.6743324937770927e-19
616180.904522613 1.1639687097761184e-19
616482.4120603015 5.0151105167775906e-20
616783.91959799 2.1391094584073663e-20
617085.4271356784 9.032309402643027e-21
617386.9346733668 3.775529793663576e-21
617688.4422110553 1.562321089775754e-21
617989.9497487437 6.399941242567848e-22
618291.4572864322 2.5953442775512554e-22
618592.9648241206 1.0419029390446958e-22
618894.472361809 4.1406912443517845e-23
619195.9798994975 1.6290399343495777e-23
619497.487437186 6.3445950977469696e-24
619798.9949748744 2.4461855122761623e-24
620100.5025125628 9.33658737660065e-25
620402.0100502513 3.5277698153592657e-25
620703.5175879397 1.319549273218651e-25
621005.0251256281 4.886121718619502e-26
621306.5326633166 1.7910852155918924e-26
621608.0402010051 6.499523440773834e-27
621909.5477386934 2.3348558738457683e-27
622211.0552763819 8.303323119010916e-28
622512.5628140704 2.9231903572447533e-28
622814.0703517587 1.0187686074486917e-28
623115.5778894472 3.514854149980591e-29
623417.0854271357 1.2004729008234382e-29
623718.5929648242 4.0589220503893615e-30
624020.1005025125 1.3585710595179483e-30
624321.608040201 4.501604172994038e-31
624623.1155778895 1.4766091265319664e-31
624924.6231155779 4.7948727917080995e-32
625226.1306532663 1.5413523506002135e-32
625527.6381909548 4.9050119091587444e-33
625829.1457286432 1.5452242000330122e-33
626130.6532663316 4.818992316351949e-34
626432.1608040201 1.4877647492345314e-34
626733.6683417086 4.547006686232258e-35
627035.175879397 1.3757205322510994e-35
627336.6834170854 4.120483155722873e-36
627638.1909547739 1.2217416091345972e-36
627939.6984924623 3.586112293629277e-37
628241.2060301508 1.0420335505404787e-37
628542.7135678392 2.997456005876596e-38
628844.2211055276 8.535662422282546e-39
629145.7286432161 2.4062178368851754e-39
629447.2361809046 6.714998974289287e-40
629748.7437185929 1.8551125238028894e-40
630050.2512562814 5.073502302874672e-41
630351.7587939699 1.373595198865223e-41
630653.2663316582 3.681484398206312e-42
630954.7738693467 9.767883299590467e-43
631256.2814070352 2.5656136533688977e-43
631557.7889447237 6.671067756969781e-44
631859.296482412 1.7171678281414296e-44
632160.8040201005 4.3756586261214374e-45
632462.311557789 1.1037924511503474e-45
632763.8190954773 2.756415634177737e-46
633065.3266331658 6.814206450802108e-47
633366.8341708543 1.6676279594443755e-47
633668.3417085427 4.0401393642215503e-48
633969.8492462311 9.68962171801007e-49
634271.3567839196 2.3005442790509733e-49
634572.8643216081 5.407140674783783e-50
634874.3718592965 1.2581083312131937e-50
635175.8793969849 2.897888729564564e-51
635477.3869346734 6.607827107041977e-52
635778.8944723618 1.491588184281102e-52
636080.4020100503 3.333131864481506e-53
636381.9095477387 7.373426480396077e-54
636683.4170854271 1.6147285012704615e-54
636984.9246231156 3.500603845285422e-55
637286.432160804 7.512763504886796e-56
637587.9396984924 1.596135540712695e-56
637889.4472361809 3.357013718585463e-57
638190.9547738694 6.989558785160612e-58
638492.4623115577 1.4406540533783043e-58
638793.9698492462 2.9395641820947603e-59
639095.4773869347 5.937716885181493e-60
639396.9849246232 1.1873242101887092e-60
639698.4924623115 2.3503495602243537e-61
640000.0 4.6058404664793504e-62


==> Diagrams/curve93.dat <==
580000.0 6.202718305408066e-13
580301.5075376885 1.051410857173525e-12
580603.0150753768 1.7690494515067478e-12
580904.5226130653 2.9545041603506543e-12
581206.0301507538 4.897859866261574e-12
581507.5376884422 8.059446587964113e-12
581809.0452261306 1.3163797849305397e-11
582110.5527638191 2.1341960124186187e-11
582412.0603015076 3.4345079074782283e-11
582713.567839196 5.4862027547689866e-11
583015.0753768844 8.698739072044095e-11
583316.5829145729 1.3690454641833888e-10
583618.0904522613 2.1387329201014663e-10
583919.5979899497 3.3164416040429737e-10
584221.1055276382 5.104641792069944e-10
584522.6130653266 7.798935087981434e-10
584824.1206030151 1.1827214036799878e-09
585125.6281407035 1.780355472021358e-09
585427.1356783919 2.660162138350491e-09
585728.6432160804 3.945359743118115e-09
586030.1507537689 5.808208882371276e-09
586331.6582914573 8.487405682334645e-09
586633.1658291457 1.2310758516601779e-08
586934.6733668342 1.7724409711561312e-08
587236.1809045227 2.5330039399107583e-08
587537.688442211 3.593164224017716e-08
587839.1959798995 5.059357698344952e-08
588140.703517588 7.071162543415007e-08
588442.2110552763 9.80987271375329e-08
588743.7185929648 1.3508683948819665e-07
589045.2261306533 1.8464596704790166e-07
589346.7336683418 2.505207646764449e-07
589648.2412060301 3.373842056731369e-07
589949.7487437186 4.5100658549987047e-07
590251.2562814071 5.984365849615969e-07
590552.7638190954 7.881892462598846e-07
590854.2713567839 1.0304335519286162e-06
591155.7788944724 1.3371699067147596e-06
591457.2864321608 1.7223853138327287e-06
591758.7939698492 2.2021715625847253e-06
592060.3015075377 2.7947895022544404e-06
592361.8090452261 3.5206607065729932e-06
592663.3165829146 4.4022668042891665e-06
592964.824120603 5.4639367503921695e-06
593266.3316582914 6.731503619095028e-06
593567.8391959799 8.231815360195895e-06
593869.3467336684 9.9920885569428e-06
594170.8542713568 1.2039100640960466e-05
594472.3618090452 1.4398224214544902e-05
594773.8693467337 1.709231690448748e-05
595075.3768844221 2.0140491154260434e-05
595376.8844221105 2.3556800006467142e-05
595678.391959799 2.7348886523808448e-05
595979.8994974875 3.1516655199000504e-05
596281.4070351758 3.605103258090467e-05
596582.9145728643 4.093289044452644e-05
596884.4221105528 4.613220726549471e-05
597185.9296482413 5.1607541781196345e-05
597487.4371859296 5.7305885521171785e-05
597788.9447236181 6.316294917218604e-05
598090.4522613066 6.910392068476712e-05
598391.9597989949 7.504471171123501e-05
598693.4673366834 8.089368427959092e-05
598994.9748743719 8.655382291145894e-05
599296.4824120603 9.192529033630698e-05
599597.9899497487 9.690827937078891e-05
599899.4974874372 0.00010140605129811486
600201.0050251256 0.00010532803396510497
600502.512562814 0.00010859284231626683
600804.0201005025 0.00011113108130042913
601105.527638191 0.00011288779659028452
601407.0351758794 0.0001138244523280961
601708.5427135678 0.00011392033651350827
602010.0502512563 0.0001131733224561151
602311.5577889447 0.00011159994719760552
602613.0653266332 0.00010923480286487241
602914.5728643216 0.00010612927223882733
603216.08040201 0.00010234967308455241
603517.5879396985 9.797490482353048e-05
603819.095477387 9.309371411191714e-05
604120.6030150753 8.780171147110724e-05
604422.1105527638 8.21982785219601e-05
604723.6180904523 7.63835044413306e-05
605025.1256281408 7.045528143294841e-05
605326.6331658291 6.450667327024298e-05
605628.1407035176 5.862364974790024e-05
605929.6482412061 5.2883254892571495e-05
606231.1557788944 4.735224989657841e-05
606532.6633165829 4.2086244807382594e-05
606834.1708542714 3.712930773262029e-05
607135.6783919598 3.251401813821881e-05
607437.1859296482 2.8261912803582184e-05
607738.6934673367 2.4384259829483296e-05
608040.2010050251 2.0883088038026444e-05
608341.7085427135 1.7752396043487023e-05
608643.216080402 1.4979466762890134e-05
608944.7236180905 1.2546218477618016e-05
609246.2311557789 1.043053188673075e-05
609547.7386934673 8.607502964152871e-06
609849.2462311558 7.050582903501943e-06
610150.7537688442 5.732578136106473e-06
610452.2613065327 4.626494594938993e-06
610753.7688442211 3.706220484186168e-06
611055.2763819095 2.947050390641812e-06
611356.783919598 2.326060402884745e-06
611658.2914572865 1.8223489106216897e-06
611959.7989949749 1.417160998034819e-06
612261.3065326633 1.0939159843604519e-06
612562.8140703518 8.381579368511709e-07
612864.3216080402 6.374481605059405e-07
613165.8291457286 4.812170421174976e-07
613467.3366834171 3.6059046880734986e-07
613768.8442211056 2.6820360055592267e-07
614070.3517587939 1.980122602992368e-07
614371.8592964824 1.4510977724602942e-07
614673.3668341709 1.0555489702233941e-07
614974.8743718592 7.621443143672296e-08
615276.3819095477 5.4622699384873076e-08
615577.8894472362 3.885851679984572e-08
615879.3969849246 2.7439512920387568e-08
616180.904522613 1.9232852136919273e-08
616482.4120603015 1.338098563044726e-08
616783.91959799 9.240801315538863e-09
617085.4271356784 6.33444074307996e-09
617386.9346733668 4.310067182290469e-09
617688.4422110553 2.9109645618116175e-09
617989.9497487437 1.9514926224683127e-09
618291.4572864322 1.298595895918553e-09
618592.9648241206 8.577451181894392e-10
618894.472361809 5.623667055330546e-10
619195.9798994975 3.659805986793318e-10
619497.487437186 2.3641424574635514e-10
619798.9949748744 1.515885289847152e-10
620100.5025125628 9.64797459941331e-11
620402.0100502513 6.09513151728003e-11
620703.5175879397 3.82214472370736e-11
621005.0251256281 2.3790758611645373e-11
621306.5326633166 1.469895872658186e-11
621608.0402010051 9.014506726395196e-12
621909.5477386934 5.487499334471184e-12
622211.0552763819 3.3157678082551673e-12
622512.5628140704 1.988707253671108e-12
622814.0703517587 1.183953706757507e-12
623115.5778894472 6.996417253442131e-13
623417.0854271357 4.103871931626461e-13
623718.5929648242 2.389400847999135e-13
624020.1005025125 1.3808971851431977e-13
624321.608040201 7.921561385126772e-14
624623.1155778895 4.5106315817343716e-14
624924.6231155779 2.5494179396355285e-14
625226.1306532663 1.430282534617165e-14
625527.6381909548 7.96488941013515e-15
625829.1457286432 4.402656286690435e-15
626130.6532663316 2.4156106176980152e-15
626432.1608040201 1.3155767658160614e-15
626733.6683417086 7.111849812487639e-16
627035.175879397 3.8161556078412225e-16
627336.6834170854 2.032575519249278e-16
627638.1909547739 1.0745940279269811e-16
627939.6984924623 5.639223034316503e-17
628241.2060301508 2.93745510105864e-17
628542.7135678392 1.5187990595774846e-17
628844.2211055276 7.794827680737605e-18
629145.7286432161 3.970908086518307e-18
629447.2361809046 2.007937854989739e-18
629748.7437185929 1.0078312417150295e-18
630050.2512562814 5.021141764010559e-19
630351.7587939699 2.4831003217938934e-19
630653.2663316582 1.2188862166468371e-19
630954.7738693467 5.938943348671063e-20
631256.2814070352 2.8723166514152e-20
631557.7889447237 1.3788993473549516e-20
631859.296482412 6.570674188544379e-21
632160.8040201005 3.1078812516812732e-21
632462.311557789 1.4591368213123175e-21
632763.8190954773 6.799934575280634e-22
633065.3266331658 3.1455063639881205e-22
633366.8341708543 1.4442870556651524e-22
633668.3417085427 6.582541206236084e-23
633969.8492462311 2.9779045322406245e-23
634271.3567839196 1.337226799579771e-23
634572.8643216081 5.960414871081253e-24
634874.3718592965 2.637090439102222e-24
635175.8793969849 1.1581123037176446e-24
635477.3869346734 5.04839634562867e-25
635778.8944723618 2.1844058382394836e-25
636080.4020100503 9.381889862075014e-26
636381.9095477387 3.999672653919931e-26
636683.4170854271 1.6925273057637742e-26
636984.9246231156 7.109254080518771e-27
637286.432160804 2.9640771587001433e-27
637587.9396984924 1.2266822757380168e-27
637889.4472361809 5.039086257364229e-28
638190.9547738694 2.054700902069357e-28
638492.4623115577 8.316154466541183e-29
638793.9698492462 3.340977878378726e-29
639095.4773869347 1.3322992071254683e-29
639396.9849246232 5.273598420341409e-30
639698.4924623115 2.071998604231352e-30
640000.0 8.080699898542372e-31


==> Diagrams/proc26_density.csv <==
x,y
658803.898295048,4.59769205949629e-10
659308.769036562,1.53369672395876e-09
659813.639778076,4.59566799788034e-09
660318.51051959,1.22315233788239e-08
660823.381261104,2.94337868112153e-08
661328.252002619,6.4716576642104e-08
661833.122744133,1.31242423337599e-07
662337.993485647,2.47618505354736e-07
662842.864227161,4.36964148446399e-07
663347.734968675,7.2604718963302e-07
663852.60571019,1.14349613682832e-06
664357.476451704,1.71722498965775e-06
664862.347193218,2.47230500332479e-06
665367.217934732,3.42908775881132e-06
665872.088676246,4.60052088947033e-06
666376.95941776,5.99466225230535e-06
666881.830159275,7.61855646716773e-06
667386.700900789,9.477464851628e-06
667891.571642303,1.15660499392287e-05
668396.442383817,1.38536877355724e-05
668901.313125331,1.62819156983455e-05
669406.183866846,1.87852740094288e-05
669911.05460836,2.13137280915144e-05
670415.925349874,2.38399888742428e-05
670920.796091388,2.63421363139593e-05
671425.666832902,2.87887184364101e-05
671930.537574417,3.11406862757051e-05
672435.408315931,3.33677075659437e-05
672940.279057445,3.54635498015585e-05
673445.149798959,3.74465644779808e-05
673950.020540473,3.93468970682156e-05
674454.891281988,4.11909456951337e-05
674959.762023502,4.29852123621993e-05
675464.632765016,4.47088516456452e-05
675969.50350653,4.63123781983724e-05
676474.374248044,4.77231839110603e-05
676979.244989558,4.8861785986396e-05
677484.115731073,4.96679166300724e-05
677988.986472587,5.01286028777019e-05
678493.857214101,5.02904483602087e-05
678998.727955615,5.02395755728666e-05
679503.598697129,5.00593950777339e-05
680008.469438644,4.98016043856346e-05
680513.340180158,4.9482343778566e-05
681018.210921672,4.91023309457166e-05
681523.081663186,4.86626696715979e-05
682027.9524047,4.8160669000352e-05
682532.823146214,4.75719556785438e-05
683037.693887729,4.68427621854622e-05
683542.564629243,4.59081919999866e-05
684047.435370757,4.47210719087952e-05
684552.306112271,4.32743307893127e-05
685057.176853786,4.15940678467392e-05
685562.0475953,3.97215595092922e-05
686066.918336814,3.77032230776634e-05
686571.789078328,3.5596797801607e-05
687076.659819842,3.34753014695548e-05
687581.530561356,3.14096904770155e-05
688086.401302871,2.9444344862842e-05
688591.272044385,2.7581577485418e-05
689096.142785899,2.57970735646875e-05
689601.013527413,2.40663855848811e-05
690105.884268927,2.23863118076309e-05
690610.755010442,2.07690731348662e-05
691115.625751956,1.92256594496866e-05
691620.49649347,1.77580070212782e-05
692125.367234984,1.63719237257687e-05
692630.237976498,1.50896852754583e-05
693135.108718012,1.39474497184078e-05
693639.979459527,1.29716446972702e-05
694144.850201041,1.21572393152009e-05
694649.720942555,1.14607447103222e-05
695154.591684069,1.08161588077657e-05
695659.462425583,1.01632775457402e-05
696164.333167098,9.4763509725027e-06
696669.203908612,8.77248445731661e-06
697174.074650126,8.09531145353523e-06
697678.94539164,7.48365166176459e-06
698183.816133154,6.94859398863033e-06
698688.686874669,6.47383828094749e-06
699193.557616183,6.03212299369882e-06
699698.428357697,5.60713313833029e-06
700203.299099211,5.20248459457342e-06
700708.169840725,4.83800541408328e-06
701213.04058224,4.53330694137416e-06
701717.911323754,4.28890054626255e-06
702222.782065268,4.0753595875051e-06
702727.652806782,3.83785492404543e-06
703232.523548296,3.51702363424715e-06
703737.39428981,3.07687050282525e-06
704242.265031325,2.52572446497874e-06
704747.135772839,1.91708247888128e-06
705252.006514353,1.32924727018328e-06
705756.877255867,8.33555076709922e-07
706261.747997381,4.68629843274461e-07
706766.618738896,2.34606854957539e-07
707271.48948041,1.03956480571266e-07
707776.360221924,4.04668988068777e-08
708281.230963438,1.37908821929285e-08
708786.101704952,4.00436868967765e-09


==> Diagrams/proc26_sparsity_density.csv <==
x,y
0.627911174698157,0.00146721992945368
0.629971771457501,0.00333252601357384
0.632032368216846,0.00705477911166706
0.634092964976191,0.0140045957792463
0.636153561735535,0.0261453946083214
0.63821415849488,0.0460175269454278
0.640274755254225,0.0764931183053255
0.642335352013569,0.120355892971952
0.644395948772914,0.179648040459571
0.646456545532258,0.25571994338417
0.648517142291603,0.348233646349204
0.650577739050948,0.455976002691067
0.652638335810292,0.577468709609625
0.654698932569637,0.71220608539443
0.656759529328981,0.861078352566033
0.658820126088326,1.02726673900214
0.66088072284767,1.21545679337519
0.662941319607015,1.43151339801168
0.66500191636636,1.68041109043836
0.667062513125704,1.96517278187024
0.669123109885049,2.28567905447828
0.671183706644393,2.63801045791279
0.673244303403738,3.01633214163736
0.675304900163083,3.41272618592925
0.677365496922427,3.82021293294338
0.679426093681772,4.23262464350051
0.681486690441116,4.64493037343086
0.683547287200461,5.05141858510152
0.685607883959806,5.444080279678
0.68766848071915,5.81334623637116
0.689729077478495,6.14998672809785
0.691789674237839,6.44907519034861
0.693850270997184,6.71319215389698
0.695910867756529,6.95385287124017
0.697971464515873,7.1892934598429
0.700032061275218,7.441817782463
0.702092658034562,7.72913726235184
0.704153254793907,8.06196228942844
0.706213851553251,8.44124213698625
0.708274448312596,8.85924486810193
0.710335045071941,9.30203784140509
0.712395641831285,9.75272546003936
0.71445623859063,10.195973993588
0.716516835349974,10.619385545165
0.718577432109319,11.0132246516246
0.720638028868664,11.3701361213903
0.722698625628008,11.6834047328978
0.724759222387353,11.9461912758623
0.726819819146697,12.1530931170299
0.728880415906042,12.301767057518
0.730941012665387,12.393594209138
0.733001609424731,12.4332057058601
0.735062206184076,12.4267650082038
0.73712280294342,12.3776562106132
0.739183399702765,12.281978177429
0.74124399646211,12.1310145603956
0.743304593221454,11.9135364777474
0.745365189980799,11.6214100925416
0.747425786740143,11.2553388822092
0.749486383499488,10.8272595642864
0.751546980258832,10.3576133099704
0.753607577018177,9.86995973561199
0.755668173777522,9.38360534536346
0.757728770536866,8.9080752570744
0.759789367296211,8.44294303489645
0.761849964055555,7.98012368404347
0.7639105608149,7.51046161339725
0.765971157574245,7.02671470986044
0.768031754333589,6.52975801390535
0.770092351092934,6.02669134697834
0.772152947852278,5.52878589485416
0.774213544611623,5.04849091349547
0.776274141370968,4.59575733565271
0.778334738130312,4.17585041826837
0.780395334889657,3.78860817693387
0.782455931649001,3.42961936451797
0.784516528408346,3.0913810117839
0.786577125167691,2.76655825273085
0.788637721927035,2.45150546022342
0.79069831868638,2.14672847782706
0.792758915445724,1.85691407325272
0.794819512205069,1.58985233623721
0.796880108964414,1.35259952662681
0.798940705723758,1.14858500260701
0.801001302483103,0.976753321953782
0.803061899242447,0.831973355704754
0.805122496001792,0.706689178955166
0.807183092761137,0.593825106504663
0.809243689520481,0.488841180523444
0.811304286279826,0.390446802964036
0.81336488303917,0.300029668784262
0.815425479798515,0.220309582262037
0.81748607655786,0.153829037642125
0.819546673317204,0.101643067607667
0.821607270076549,0.0634691951852027
0.823667866835893,0.0373589615583705
0.825728463595238,0.0206859753043356
0.827789060354583,0.0107727253977286
0.829849657113927,0.00526109136434313
0.831910253873272,0.002422635045767


==> Diagrams/proc93_density.csv <==
x,y
659244.842451518,3.46629366529015e-10
660014.158765629,1.18716955246842e-09
660783.475079739,3.48968450013913e-09
661552.79139385,9.25329136975286e-09
662322.107707961,2.20716262180801e-08
663091.424022072,4.7426030806863e-08
663860.740336182,9.26299927874594e-08
664630.056650293,1.66402121483671e-07
665399.372964404,2.78493816636461e-07
666168.689278515,4.41528318333449e-07
666938.005592625,6.73830650369143e-07
667707.321906736,1.00153150240941e-06
668476.638220847,1.45597267153726e-06
669245.954534958,2.06633434243128e-06
670015.270849068,2.84974470441942e-06
670784.587163179,3.80512083764487e-06
671553.90347729,4.91531478650482e-06
672323.219791401,6.15570017324988e-06
673092.536105511,7.50688998961701e-06
673861.852419622,8.96288945379814e-06
674631.168733733,1.05290248129686e-05
675400.485047844,1.22100795940076e-05
676169.801361954,1.39948582027299e-05
676939.117676065,1.58449560510066e-05
677708.433990176,1.76957329491229e-05
678477.750304287,1.94749401586185e-05
679247.066618397,2.11307699061096e-05
680016.382932508,2.26547134764486e-05
680785.699246619,2.40751853489779e-05
681555.01556073,2.54280681472096e-05
682324.33187484,2.67252257409827e-05
683093.648188951,2.79514033123323e-05
683862.964503062,2.90871074402084e-05
684632.280817173,3.01298108576778e-05
685401.597131283,3.10893173615407e-05
686170.913445394,3.19636855830627e-05
686940.229759505,3.27214260553673e-05
687709.546073616,3.33085871053389e-05
688478.862387726,3.36795417540557e-05
689248.178701837,3.38206863195555e-05
690017.495015948,3.37564920494788e-05
690786.811330059,3.35330143004484e-05
691556.127644169,3.31921486339589e-05
692325.44395828,3.2752548103395e-05
693094.760272391,3.22062675445749e-05
693864.076586502,3.15279271924867e-05
694633.392900612,3.06920925296868e-05
695402.709214723,2.96901004735898e-05
696172.025528834,2.85392093315447e-05
696941.341842945,2.72800262645769e-05
697710.658157055,2.5961502129612e-05
698479.974471166,2.4623010424885e-05
699249.290785277,2.32883771870134e-05
700018.607099388,2.19708014900193e-05
700787.923413498,2.06890281428099e-05
701557.239727609,1.94733909670932e-05
702326.55604172,1.83590208344813e-05
703095.872355831,1.73677890869719e-05
703865.188669941,1.64954401116098e-05
704634.504984052,1.57136543708433e-05
705403.821298163,1.49894555114222e-05
706173.137612274,1.4301890753398e-05
706942.453926384,1.36488647795055e-05
707711.770240495,1.30381364426479e-05
708481.086554606,1.24807708037254e-05
709250.402868717,1.19869011472745e-05
710019.719182827,1.15612259064014e-05
710789.035496938,1.11944398549645e-05
711558.351811049,1.08596146799117e-05
712327.66812516,1.05204245024058e-05
713096.98443927,1.01496953803065e-05
713866.300753381,9.74181318666796e-06
714635.617067492,9.30943623780116e-06
715404.933381603,8.86525596722039e-06
716174.249695713,8.40869217568245e-06
716943.566009824,7.9260202093954e-06
717712.882323935,7.4072512079738e-06
718482.198638046,6.86512927604481e-06
719251.514952156,6.33940242695892e-06
720020.831266267,5.87824695140798e-06
720790.147580378,5.50926980216153e-06
721559.463894489,5.21848051508854e-06
722328.780208599,4.9550720708379e-06
723098.09652271,4.65863474950817e-06
723867.412836821,4.29107892123353e-06
724636.729150932,3.85104670280117e-06
725406.045465042,3.36564523041429e-06
726175.361779153,2.86822622457619e-06
726944.678093264,2.38197830162466e-06
727713.994407375,1.91671953565964e-06
728483.310721485,1.47777144886487e-06
729252.627035596,1.07560362584159e-06
730021.943349707,7.27612892614033e-07
730791.259663818,4.50847569827473e-07
731560.575977928,2.52818176966482e-07
732329.892292039,1.27097487302393e-07
733099.20860615,5.67972595608478e-08
733868.524920261,2.24435696541132e-08
734637.841234371,7.78308516813288e-09
735407.157548482,2.31802608361708e-09


==> Diagrams/proc93_sparsity_density.csv <==
x,y
0.617327914572686,0.00108248514469368
0.619151376615951,0.0023685684491343
0.620974838659215,0.0048700219430926
0.62279830070248,0.00949806693807216
0.624621762745745,0.0173781964104664
0.626445224789009,0.0298453897811854
0.628268686832274,0.0486469718539932
0.630092148875539,0.0750921652649846
0.631915610918803,0.111246849873041
0.633739072962068,0.158671473292807
0.635562535005332,0.220069481800962
0.637385997048597,0.299811637610769
0.639209459091862,0.404381944245329
0.641032921135126,0.544180384070352
0.642856383178391,0.730448405671721
0.644679845221656,0.976259044268904
0.64650330726492,1.2924976184811
0.648326769308185,1.68622047936983
0.65015023135145,2.15772806944372
0.651973693394714,2.70144435674452
0.653797155437979,3.30339989165761
0.655620617481244,3.94611487923762
0.657444079524508,4.61091635242155
0.659267541567773,5.2807970430058
0.661091003611037,5.94599751409493
0.662914465654302,6.60089550143171
0.664737927697567,7.24552633419268
0.666561389740831,7.88390892837639
0.668384851784096,8.52050825205639
0.670208313827361,9.1583327689632
0.672031775870625,9.79994209422761
0.67385523791389,10.4425621191341
0.675678699957155,11.0807349363059
0.677502162000419,11.7042696700953
0.679325624043684,12.2972090569607
0.681149086086948,12.8410801027403
0.682972548130213,13.3143213738932
0.684796010173478,13.6988149991368
0.686619472216742,13.9853878735446
0.688442934260007,14.1762137470207
0.690266396303272,14.2826832313509
0.692089858346536,14.3244194580012
0.693913320389801,14.319371971954
0.695736782433066,14.2802914470406
0.69756024447633,14.2122746022177
0.699383706519595,14.1111765214998
0.701207168562859,13.9703688065922
0.703030630606124,13.7818630844209
0.704854092649389,13.5404160431801
0.706677554692653,13.2451896572031
0.708501016735918,12.9008640732631
0.710324478779183,12.5141766422048
0.712147940822447,12.0945784325108
0.713971402865712,11.6502953216197
0.715794864908977,11.1877571778071
0.717618326952241,10.7103070927982
0.719441788995506,10.2162531375307
0.72126525103877,9.70540732659062
0.723088713082035,9.17722986981902
0.7249121751253,8.63513629657679
0.726735637168564,8.08663715572625
0.728559099211829,7.54157689916703
0.730382561255094,7.01406138457239
0.732206023298358,6.51694360505386
0.734029485341623,6.06110430872379
0.735852947384888,5.652637994248
0.737676409428152,5.29309783130169
0.739499871471417,4.97696966145034
0.741323333514681,4.69689603464602
0.743146795557946,4.44237699688711
0.744970257601211,4.20315000836389
0.746793719644475,3.97113771344038
0.74861718168774,3.73916994510138
0.750440643731005,3.50421520118659
0.752264105774269,3.26521604388818
0.754087567817534,3.02264856516011
0.755911029860799,2.77818364531953
0.757734491904063,2.53405086359255
0.759557953947328,2.29190269910363
0.761381415990593,2.05450524675361
0.763204878033857,1.82446126538994
0.765028340077122,1.60393709350214
0.766851802120387,1.39517732976488
0.768675264163651,1.19902806637951
0.770498726206916,1.01653433655921
0.77232218825018,0.847970326750482
0.774145650293445,0.693644400248781
0.77596911233671,0.554495380141127
0.777792574379974,0.431273858332325
0.779616036423239,0.324691554068544
0.781439498466504,0.235518706114708
0.783262960509768,0.163929053276407
0.785086422553033,0.10895022308075
0.786909884596297,0.0690198232508759
0.788733346639562,0.0414500832766147
0.790556808682827,0.023506629760052
0.792380270726091,0.0126265786536526
0.794203732769356,0.0063687751521746
0.796027194812621,0.00293237839766449
0.797850656855885,0.0013265144544964

